Online Visual Place Recognition via Saliency Re-identification

As an essential component of visual simultaneous localization and mapping (SLAM), place recognition is crucial for robot navigation and autonomous driving. Existing methods often formulate visual place recognition as feature matching, which is computationally expensive for many robotic applications with limited computing power, e.g., autonomous driving and cleaning robot. Inspired by the fact that human beings always recognize a place by remembering salient regions or landmarks that are more attractive or interesting than others, we formulate visual place recognition as saliency re-identification. In the meanwhile, we propose to perform both saliency detection and re-identification in frequency domain, in which all operations become element-wise. The experiments show that our proposed method achieves competitive accuracy and much higher speed than the state-of-the-art feature-based methods. The proposed method is open-sourced and available at https://github.com/wh200720041/SRLCD.git.

==> images/figures/comparision_result_folder/bow2_all.txt <==
100
232.543
232.543
232.543
235.543
232.543
238.543
239.543
234.543
233.543
234.543
234.543
233.543
232.543
234.543
233.543
233.543
240.543
234.543
234.543
233.543
232.543
236.543
233.543
234.543
233.543
234.543
239.543
234.543
233.543
233.543
234.543
235.543
234.543
236.543
233.543
233.543
239.543
235.543
234.543
233.543
234.543
236.543
234.543
234.543
235.543
237.543
238.543
234.543
233.543
235.543
234.543
235.543
235.543
234.543
235.543
235.543
244.543
235.543
235.543
235.543
236.543
237.543
235.543
236.543
237.543
238.543
238.543
236.543
236.543
236.543
237.543
240.543
235.543
236.543
236.543
237.543
242.543
235.543
237.543
240.543
240.543
236.543
237.543
237.543
236.543
240.543
237.543
237.543
236.543
237.543
238.543
236.543
237.543
238.543
237.543
240.543
237.543
238.543
236.543
236.543
240.543
239.543
237.543
236.543
241.543
240.543
237.543
240.543
237.543
239.543
236.543
238.543
238.543
237.543
239.543
239.543
237.543
238.543
240.543
237.543
240.543
237.543
241.543
237.543
239.543
239.543
239.543
244.543
240.543
240.543
237.543
239.543
240.543
239.543
239.543
239.543
246.543
239.543
239.543
239.543
246.543
246.543
239.543
241.543
239.543
242.543
241.543
240.543
239.543
242.543
241.543
240.543
247.543
244.543
242.543
240.543
240.543
244.543
242.543
247.543
241.543
246.543
240.543
245.543
242.543
241.543
241.543
242.543
240.543
241.543
242.543
240.543
254.543
241.543
245.543
241.543
243.543
242.543
243.543
242.543
247.543
241.543
241.543
242.543
241.543
241.543
247.543
242.543
243.543
240.543
242.543
243.543
241.543
242.543
244.543
249.543
242.543
243.543
240.543
242.543
243.543
242.543
242.543
242.543
247.543
240.543
241.543
243.543
242.543
241.543
241.543
243.543
243.543
247.543
244.543
243.543
242.543
245.543
242.543
244.543
242.543
244.543
247.543
246.543
243.543
243.543
244.543
244.543
245.543
243.543
248.543
243.543
246.543
244.543
246.543
243.543
244.543
246.543
246.543
248.543
248.543
245.543
246.543
246.543
245.543
247.543
248.543
249.543
246.543
246.543
247.543
247.543
246.543
247.543
247.543
255.543
255.543
247.543
248.543
252.543
248.543
249.543
250.543
250.543
249.543
248.543
249.543
248.543
248.543
247.543
252.543
258.543
249.543
248.543
250.543
248.543
249.543
247.543
246.543
252.543
250.543
247.543
246.543
251.543
248.543
249.543
249.543
254.543
249.543
251.543
250.543
258.543
251.543
249.543
250.543
249.543
249.543
250.543
249.543
252.543
250.543
249.543
250.543
250.543
247.543
249.543
250.543
262.543
247.543
248.543
247.543
248.543
248.543
248.543
248.543
253.543
256.543
250.543
248.543
249.543
247.543
248.543
249.543
251.543
248.543
251.543
249.543
249.543
249.543
248.543
248.543
251.543
249.543
250.543
250.543
252.543
249.543
250.543
248.543
251.543
251.543
256.543
251.543
253.543
251.543
253.543
253.543
250.543
252.543
261.543
251.543
254.543
251.543
251.543
254.543
253.543
252.543
262.543
254.543
254.543
257.543
262.543
254.543
252.543
257.543
254.543
252.543
254.543
255.543
252.543
252.543
258.543
252.543
254.543
256.543
254.543
257.543
253.543
253.543
258.543
253.543
254.543
254.543
257.543
254.543
260.543
253.543
255.543
262.543
255.543
255.543
254.543
254.543
255.543
255.543
259.543
260.543
257.543
257.543
255.543
256.543
256.543
268.543
258.543
258.543
259.543
257.543
258.543
259.543
258.543
259.543
258.543
259.543
259.543
265.543
259.543
260.543
261.543
255.543
255.543
256.543
257.543
256.543
254.543
254.543
256.543
251.543
251.543
255.543
255.543
256.543
259.543
255.543
252.543
264.543
253.543
267.543
252.543
253.543
254.543
251.543
253.543
260.543
254.543
255.543
255.543
255.543
255.543
255.543
258.543
257.543
257.543
257.543
260.543
257.543
259.543
267.543
258.543
258.543
260.543
260.543
261.543
258.543
272.543
262.543
260.543
268.543
260.543
261.543
263.543
257.543
259.543
257.543
257.543
260.543
257.543
265.543
253.543
253.543
253.543
255.543
257.543
259.543
263.543
262.543
259.543
259.543
263.543
258.543
257.543
258.543
255.543
263.543
258.543
255.543
259.543
255.543
257.543
260.543
266.543
263.543
259.543
260.543
262.543
262.543
263.543
267.543
262.543
261.543
262.543
261.543
261.543
266.543
261.543
261.543
263.543
261.543
261.543
262.543
265.543
260.543
259.543
262.543
276.543
270.543
265.543
263.543
265.543
271.543
264.543
264.543
265.543
266.543
267.543
265.543
268.543
266.543
265.543
272.543
266.543
268.543
270.543
269.543
268.543
272.543
271.543
268.543
272.543
269.543
269.543
275.543
271.543
270.543
273.543
273.543
273.543
281.543
273.543
276.543
276.543
274.543
272.543
277.543
274.543
273.543
274.543
272.543
279.543
273.543
273.543
273.543
270.543
271.543
278.543
272.543
270.543
270.543
265.543
267.543
275.543
264.543
267.543
280.543
266.543
265.543
265.543
265.543
260.543
260.543
259.543
257.543
259.543
260.543
265.543
263.543
259.543
267.543
267.543
263.543
271.543
261.543
264.543
264.543
266.543
266.543
266.543
268.543
265.543
262.543
263.543
263.543
265.543
263.543
264.543
269.543
263.543
264.543
268.543
265.543
267.543
277.543
265.543
270.543
268.543
265.543
268.543
275.543
268.543
266.543
267.543
276.543
267.543
266.543
275.543
266.543
263.543
267.543
271.543
266.543
274.543
268.543
268.543
266.543
270.543
268.543
273.543
272.543
266.543
269.543
269.543
277.543
276.543
269.543
273.543
273.543
274.543
271.543
274.543
272.543
270.543
273.543
269.543
271.543
267.543
265.543
266.543
278.543
262.543
264.543
265.543
262.543
263.543
261.543
265.543
268.543
266.543
264.543
269.543
266.543
270.543
272.543
269.543
265.543
268.543
267.543
267.543
271.543
271.543
266.543
267.543
268.543
278.543
274.543
275.543
268.543
276.543
272.543
274.543
273.543
269.543
266.543
267.543
269.543
267.543
275.543
265.543
265.543
269.543
262.543
268.543
271.543
265.543
264.543
266.543
267.543
263.543
275.543
269.543
265.543
267.543
266.543
267.543
270.543
264.543
267.543
265.543
269.543
265.543
279.543
268.543
266.543
268.543
264.543
266.543
268.543
273.543
270.543
265.543
272.543
269.543
271.543
278.543
270.543
268.543
275.543
270.543
268.543
279.543
270.543
267.543
269.543
268.543
264.543
273.543
270.543
271.543
272.543
268.543
279.543
273.543
274.543
269.543
269.543
267.543
278.543
274.543
266.543
268.543
268.543
267.543
270.543
268.543
270.543
269.543
272.543
268.543
276.543
274.543
271.543
272.543
268.543
273.543
274.543
269.543
272.543
270.543
270.543
272.543
273.543
274.543
279.543
272.543
274.543
273.543
276.543
278.543
273.543
273.543
273.543
276.543
276.543
279.543
272.543
273.543
274.543
281.543
279.543
286.543
280.543
284.543
278.543
290.543
291.543
296.543
289.543
293.543
286.543
286.543
278.543
284.543
277.543
281.543
289.543
286.543
282.543
290.543
284.543
288.543
284.543
287.543
290.543
286.543
285.543
290.543
283.543
287.543
287.543
281.543
283.543
284.543
282.543
281.543
283.543
287.543
282.543
289.543
283.543
291.543
287.543
290.543
285.543
287.543
288.543
293.543
288.543
288.543
284.543
286.543
293.543
295.543
292.543
298.543
284.543
291.543
286.543
295.543
288.543
284.543
291.543
287.543
289.543
281.543
283.543
289.543
289.543
283.543
287.543
283.543
284.543
284.543
279.543
277.543
276.543
282.543
283.543
274.543
280.543
277.543
275.543
275.543
268.543
267.543
275.543
273.543
269.543
276.543
273.543
275.543
272.543
280.543
273.543
274.543
283.543
275.543
277.543
277.543
279.543
278.543
286.543
280.543
283.543
281.543
295.543
282.543
289.543
280.543
280.543
279.543
287.543
277.543
281.543
277.543
279.543
283.543
280.543
278.543
280.543
275.543
275.543
280.543
273.543
275.543
280.543
276.543
282.543
276.543
278.543
280.543
279.543
276.543
279.543
275.543
274.543
274.543
278.543
281.543
275.543
282.543
278.543
277.543
288.543
280.543
282.543
280.543
285.543
279.543
285.543
282.543
283.543
278.543
285.543
277.543
279.543
280.543
284.543
280.543
278.543
281.543
284.543
282.543
277.543
280.543
283.543
281.543
284.543
277.543
278.543
277.543
276.543
282.543
278.543
274.543
281.543
275.543
277.543
275.543
274.543
274.543
283.543
282.543
278.543
284.543
281.543
291.543
292.543
288.543
280.543
279.543
276.543
279.543
281.543
284.543
280.543
283.543
296.543
299.543
293.543
293.543
290.543
291.543
290.543
290.543
293.543
289.543
290.543
280.543
277.543
281.543
283.543
287.543
282.543
279.543
283.543
280.543
279.543
282.543
277.543
273.543
277.543
282.543
288.543
286.543
282.543
283.543
284.543
295.543
288.543
285.543
285.543
287.543
289.543
292.543
292.543
295.543
295.543
297.543
293.543
290.543
291.543
291.543
292.543
288.543
295.543
286.543
284.543
287.543
289.543
277.543
281.543
280.543
286.543
283.543
293.543
293.543
283.543
284.543
281.543
285.543
279.543
281.543
280.543
294.543
288.543
287.543
287.543
285.543
292.543
290.543
287.543
294.543
304.543
294.543
290.543
291.543
292.543
283.543
288.543
278.543
282.543
286.543
289.543
292.543
283.543
289.543
295.543
286.543
287.543
283.543
287.543
287.543
284.543
282.543
287.543
279.543
281.543
283.543
293.543
285.543
286.543
292.543
289.543
293.543
291.543
288.543
290.543
289.543
295.543
292.543
291.543
294.543
290.543
294.543
285.543
289.543
290.543
296.543
297.543
289.543
287.543
283.543
287.543
291.543
296.543
287.543
293.543
285.543
293.543
291.543
289.543
298.543
292.543
286.543
290.543
298.543
286.543
288.543
287.543
297.543
289.543
287.543
289.543
286.543
287.543
291.543
286.543
289.543
285.543
291.543
287.543
283.543
285.543
289.543
284.543
288.543
287.543
281.543
285.543
289.543
292.543
287.543
285.543
287.543
287.543
294.543
283.543
280.543
287.543
282.543
284.543
292.543
284.543
288.543
292.543
285.543
296.543
282.543
288.543
284.543
286.543
283.543
290.543
289.543
286.543
284.543
285.543
287.543
299.543
288.543
287.543
286.543
292.543
287.543
294.543
294.543
287.543
294.543
286.543
289.543
286.543
290.543
293.543
288.543
292.543
293.543
295.543
299.543
293.543
291.543
289.543
299.543
290.543
291.543
297.543
294.543
306.543
301.543
302.543
303.543
309.543
307.543
308.543
306.543
315.543
303.543
305.543
307.543
301.543
307.543
311.543
306.543
307.543
318.543
304.543
303.543
310.543
304.543
309.543
300.543
306.543
305.543
312.543
304.543
308.543
308.543
301.543
312.543
302.543
304.543
302.543
307.543
313.543
314.543
310.543
308.543
312.543
309.543
304.543
310.543
312.543
311.543
307.543
314.543
306.543
306.543
315.543
304.543
302.543
303.543
302.543
302.543
295.543
309.543
302.543
300.543
296.543
300.543
305.543
297.543
296.543
296.543
299.543
299.543
295.543
298.543
300.543
307.543
305.543
306.543
301.543
305.543
304.543
300.543
305.543
303.543
309.543
304.543
310.543
306.543
313.543
308.543
310.543
310.543
304.543
302.543
304.543
303.543
299.543
300.543
300.543
300.543
296.543
301.543
300.543
306.543
308.543
312.543
302.543
295.543
300.543
302.543
317.543
304.543
306.543
304.543
318.543
312.543
313.543
312.543
324.543
318.543
315.543
318.543
323.543
310.543
311.543
312.543
316.543
316.543
311.543
313.543
313.543
308.543
306.543
305.543
303.543
304.543
308.543
304.543
306.543
303.543
305.543
313.543
302.543
303.543
301.543
307.543
300.543
305.543
301.543
318.543
312.543
313.543
313.543
324.543
309.543
317.543
310.543
313.543
314.543
312.543
318.543
313.543
310.543
310.543
310.543
314.543
314.543
311.543
315.543
309.543
316.543
315.543
318.543
308.543
314.543
317.543
312.543
300.543
308.543
303.543
310.543
312.543
311.543
301.543
304.543
306.543
300.543
304.543
303.543
309.543
301.543
299.543
294.543
305.543
300.543
297.543
303.543
311.543
299.543
296.543
301.543
299.543
307.543
300.543
303.543
302.543
312.543
305.543
298.543
295.543
291.543
305.543
294.543
288.543
292.543
292.543
297.543
296.543
296.543
296.543
307.543
297.543
298.543
301.543
300.543
306.543
295.543
298.543
300.543
297.543
295.543
295.543
299.543
294.543
299.543
304.543
296.543
303.543
298.543
301.543
302.543
307.543
305.543
305.543
300.543
297.543
298.543
299.543
295.543
299.543
293.543
298.543
296.543
299.543
299.543
305.543
295.543
292.543
302.543
299.543
299.543
301.543
304.543
300.543
304.543
305.543
314.543
306.543
306.543
307.543
312.543
304.543
308.543
309.543
313.543
300.543
302.543
303.543
306.543
316.543
311.543
309.543
312.543
308.543
307.543
302.543
307.543
313.543
302.543
311.543
308.543
312.543
303.543
305.543
312.543
313.543
309.543
304.543
318.543
312.543
319.543
311.543
323.543
314.543
314.543
315.543
306.543
304.543
315.543
314.543
312.543
317.543
306.543
320.543
309.543
311.543
308.543
316.543
316.543
312.543
317.543
316.543
317.543
311.543
307.543
325.543
314.543
314.543
321.543
314.543
315.543
316.543
311.543
312.543
311.543
312.543
317.543
320.543
312.543
314.543
309.543
309.543
305.543
307.543
315.543
305.543
310.543
311.543
319.543
308.543
309.543
332.543
316.543
340.543
327.543
329.543
323.543
338.543
317.543
322.543
312.543
317.543
315.543
326.543
318.543
321.543
323.543
328.543
321.543
320.543
324.543
329.543
327.543
326.543
334.543
327.543
326.543
325.543
321.543
320.543
319.543
316.543
316.543
316.543
318.543
318.543
322.543
322.543
322.543
322.543
330.543
326.543
339.543
337.543
336.543
333.543
333.543
326.543
328.543
325.543
322.543
330.543
328.543
323.543
325.543
328.543
327.543
319.543
326.543
319.543
331.543
330.543
329.543
317.543
316.543
326.543
323.543
320.543
325.543
318.543
318.543
314.543
313.543
315.543
323.543
316.543
328.543
316.543
326.543
330.543
330.543
332.543
332.543
324.543
323.543
321.543
332.543
330.543
325.543
328.543
329.543
332.543
331.543
335.543
329.543
333.543
324.543
337.543
328.543
333.543
330.543
338.543
331.543
330.543
336.543
334.543
328.543
345.543
335.543
331.543
331.543
328.543
324.543
329.543
338.543
328.543
327.543
349.543
329.543
318.543
318.543
314.543
315.543
321.543
311.543
316.543
314.543
317.543
316.543
316.543
322.543
318.543
319.543
325.543
322.543
319.543
324.543
328.543
320.543
322.543
319.543
312.543
325.543
325.543
330.543
326.543
325.543
323.543
329.543
323.543
324.543
329.543
327.543
321.543
326.543
339.543
326.543
328.543
328.543
326.543
326.543
333.543
326.543
332.543
322.543
326.543
321.543
329.543
328.543
318.543
317.543
321.543
322.543
342.543
366.543
356.543
356.543
335.543
322.543
331.543
316.543
320.543
326.543
324.543
317.543
337.543
353.543
335.543
337.543
373.543
359.543
353.543
337.543
356.543
372.543
386.543
365.543
331.543
352.543
357.543
356.543
342.543
322.543
322.543
326.543
322.543
328.543
321.543
323.543
332.543
339.543
332.543
370.543
376.543
377.543
368.543
363.543
374.543
360.543
359.543
333.543
338.543
333.543
356.543
371.543
357.543
370.543
370.543
364.543
332.543
327.543
329.543
332.543
329.543
326.543
343.543
337.543
345.543
341.543
344.543
342.543
343.543
354.543
349.543
346.543
341.543
342.543
334.543
335.543
330.543
351.543
330.543
326.543
338.543
320.543
325.543
318.543
322.543
313.543
322.543
327.543
331.543
328.543
325.543
330.543
328.543
329.543
329.543
329.543
345.543
339.543
345.543
335.543
335.543
332.543
348.543
334.543
333.543
338.543
335.543
325.543
335.543
334.543
327.543
342.543
342.543
332.543
333.543
342.543
336.543
335.543
348.543
333.543
333.543
330.543
342.543
340.543
327.543
340.543
332.543
331.543
343.543
343.543
340.543
326.543
337.543
337.543
340.543
344.543
348.543
345.543
331.543
332.543
329.543
326.543
325.543
329.543
324.543
325.543
330.543
318.543
325.543
333.543
335.543
331.543
329.543
318.543
322.543
323.543
320.543
324.543
327.543
326.543
331.543
313.543
328.543
328.543
319.543
315.543
319.543
319.543
321.543
321.543
325.543
331.543
319.543
325.543
324.543
345.543
327.543
331.543
341.543
341.543
336.543
332.543
331.543
334.543
343.543
335.543
330.543
340.543
343.543
329.543
333.543
332.543
332.543
332.543
333.543
352.543
367.543
359.543
338.543
341.543
345.543
342.543
336.543
337.543
335.543
347.543
350.543
348.543
350.543
348.543
348.543
336.543
347.543
358.543
356.543
365.543
349.543
344.543
354.543
336.543
335.543
349.543
338.543
335.543
331.543
334.543
325.543
332.543
341.543
327.543
328.543
334.543
328.543
334.543
331.543
336.543
332.543
339.543
324.543
336.543
333.543
335.543
324.543
328.543
332.543
338.543
333.543
324.543
326.543
324.543
325.543
331.543
335.543
328.543
330.543
343.543
337.543
334.543
333.543
333.543
339.543
339.543
342.543
345.543
340.543
347.543
336.543
335.543
345.543
351.543
343.543
332.543
349.543
348.543
351.543
349.543
347.543
345.543
344.543
348.543
351.543
370.543
339.543
340.543
350.543
358.543
350.543
338.543
336.543
334.543
330.543
335.543
353.543
332.543
344.543
350.543
339.543
352.543
334.543
343.543
344.543
342.543
336.543
343.543
336.543
337.543
331.543
325.543
323.543
337.543
324.543
333.543
334.543
331.543
339.543
339.543
335.543
339.543
335.543
337.543
334.543
344.543
344.543
332.543
351.543
340.543
345.543
348.543
328.543
344.543
343.543
351.543
350.543
343.543
343.543
348.543
367.543
355.543
343.543
360.543
344.543
340.543
357.543
349.543
367.543
348.543
345.543
358.543
343.543
353.543
377.543
362.543
358.543
372.543
345.543
357.543
356.543
347.543
354.543
367.543
364.543
348.543
350.543
354.543
342.543
359.543
350.543
363.543
354.543
358.543
366.543
352.543
360.543
355.543
361.543
359.543
361.543
364.543
357.543
364.543
348.543
363.543
364.543
372.543
366.543
357.543
357.543
357.543
358.543
354.543
353.543
359.543
358.543
347.543
369.543
359.543
367.543
367.543
355.543
359.543
357.543
360.543
360.543
361.543
355.543
364.543
369.543
350.543
357.543
374.543
364.543
351.543
361.543
359.543
352.543
357.543
355.543
356.543
354.543
358.543
358.543
353.543
354.543
370.543
366.543
364.543
355.543
354.543
359.543
351.543
361.543
358.543
361.543
351.543
366.543
361.543
349.543
368.543
368.543
369.543
375.543
365.543
386.543
369.543
364.543
365.543
366.543
366.543
367.543
366.543
371.543
372.543
372.543
376.543
366.543
364.543
391.543
370.543
377.543
368.543
360.543
358.543
353.543
370.543
370.543
355.543
360.543
369.543
365.543
360.543
360.543
377.543
381.543
380.543
375.543
388.543
368.543
378.543
371.543
383.543
386.543
383.543
382.543
390.543
395.543
381.543
393.543
379.543
385.543
389.543
376.543
368.543
383.543
366.543
364.543
381.543
366.543
372.543
370.543
368.543
373.543
367.543
361.543
367.543
361.543
362.543
362.543
357.543
368.543
369.543
360.543
348.543
360.543
355.543
361.543
388.543
366.543
365.543
353.543
355.543
348.543
349.543
361.543
356.543
356.543
355.543
361.543
355.543
356.543
349.543
350.543
353.543
354.543
355.543
348.543
352.543
353.543
353.543
367.543
361.543
363.543
384.543
370.543
357.543
353.543
366.543
355.543
360.543
370.543
367.543
356.543
361.543
357.543
358.543
347.543
348.543
342.543
354.543
357.543
357.543
361.543
367.543
361.543
354.543
358.543
365.543
357.543
364.543
356.543
355.543
374.543
362.543
346.543
355.543
357.543
354.543
359.543
360.543
361.543
355.543
349.543
348.543
358.543
354.543
342.543
354.543
355.543
355.543
361.543
368.543
375.543
376.543
366.543
364.543
357.543
372.543
352.543
358.543
365.543
367.543
360.543
352.543
362.543
360.543
362.543
357.543
353.543
353.543
360.543
358.543
363.543
353.543
358.543
357.543
352.543
352.543
354.543
364.543
348.543
356.543
347.543
366.543
359.543
363.543
361.543
362.543
367.543
372.543
362.543
365.543
379.543
373.543
361.543
365.543
364.543
359.543
356.543
353.543
348.543
353.543
356.543
352.543
354.543
366.543
363.543
376.543
373.543
373.543
374.543
376.543
366.543
366.543
382.543
373.543
367.543
370.543
380.543
377.543
374.543
376.543
382.543
401.543
379.543
422.543
394.543
423.543
396.543
391.543
400.543
405.543
392.543
395.543
385.543
399.543
393.543
382.543
379.543
381.543
375.543
372.543
390.543
373.543
382.543
375.543
378.543
391.543
389.543
382.543
378.543
395.543
389.543
385.543
379.543
374.543
381.543
375.543
366.543
362.543
375.543
364.543
365.543
369.543
357.543
366.543
364.543
377.543
387.543
391.543
398.543
398.543
403.543
400.543
408.543
409.543
384.543
392.543
399.543
388.543
395.543
389.543
389.543
387.543
378.543
387.543
387.543
378.543
387.543
379.543
373.543
379.543
370.543
370.543
381.543
390.543
395.543
398.543
371.543
373.543
383.543
377.543
379.543
379.543
386.543
376.543
377.543
373.543
400.543
386.543
368.543
391.543
382.543
372.543
368.543
390.543
403.543
390.543
379.543
396.543
390.543
398.543
395.543
383.543
387.543
385.543
394.543
387.543
383.543
386.543
395.543
403.543
400.543
374.543
390.543
383.543
388.543
374.543
367.543
391.543
385.543
383.543
385.543
371.543
375.543
376.543
394.543
377.543
395.543
398.543
399.543
388.543
390.543
392.543
403.543
392.543
394.543
405.543
381.543
392.543
380.543
405.543
379.543
385.543
377.543
380.543
365.543
384.543
381.543
376.543
390.543
379.543
379.543
385.543
382.543
391.543
382.543
392.543
373.543
395.543
379.543
396.543
398.543
383.543
392.543
389.543
397.543
389.543
377.543
384.543
381.543
386.543
371.543
376.543
370.543
370.543
375.543
379.543
379.543
387.543
388.543
399.543
402.543
394.543
381.543
393.543
388.543
408.543
388.543
385.543
396.543
394.543
402.543
371.543
374.543
381.543
371.543
371.543
376.543
372.543
370.543
392.543
387.543
383.543
359.543
362.543
371.543
364.543
366.543
385.543
382.543
371.543
381.543
369.543
381.543
362.543
371.543
384.543
383.543
377.543
377.543
379.543
387.543
374.543
374.543
372.543
362.543
363.543
365.543
372.543
363.543
375.543
378.543
372.543
376.543
385.543
371.543
371.543
371.543
373.543
382.543
370.543
378.543
385.543
391.543
385.543
393.543
378.543
387.543
379.543
390.543
398.543
392.543
398.543
394.543
388.543
376.543
395.543
392.543
389.543
395.543
382.543
384.543
401.543
380.543
407.543
394.543
389.543
388.543
379.543
387.543
390.543
376.543
373.543
375.543
370.543
368.543
363.543
358.543
375.543
373.543
382.543
392.543
372.543
393.543
379.543
390.543
379.543
379.543
379.543
412.543
408.543
422.543
410.543
410.543
394.543
412.543
398.543
404.543
396.543
413.543
388.543
397.543
388.543
399.543
397.543
385.543
406.543
389.543
383.543
377.543
375.543
386.543
364.543
364.543
378.543
364.543
362.543
375.543
385.543
361.543
360.543
358.543
351.543
362.543
358.543
365.543
371.543
372.543
366.543
382.543
373.543
356.543
367.543
375.543
380.543
379.543
386.543
378.543
377.543
362.543
375.543
365.543
370.543
382.543
386.543
378.543
374.543
376.543
378.543
372.543
385.543
377.543
382.543
387.543
366.543
366.543
356.543
373.543
377.543
371.543
362.543
392.543
380.543
384.543
373.543
367.543
375.543
374.543
381.543
379.543
366.543
367.543
364.543
368.543
365.543
368.543
367.543
369.543
371.543
366.543
356.543
362.543
364.543
358.543
366.543
356.543
361.543
356.543
358.543
367.543
376.543
366.543
374.543
368.543
363.543
360.543
365.543
355.543
374.543
376.543
384.543
398.543
390.543
377.543
380.543
369.543
389.543
383.543
380.543
378.543
381.543
372.543
366.543
371.543
366.543
362.543
381.543
370.543
385.543
373.543
395.543
376.543
378.543
373.543
357.543
372.543
370.543
369.543
354.543
359.543
356.543
367.543
360.543
367.543
368.543
370.543
371.543
371.543
359.543
376.543
370.543
369.543
369.543
377.543
381.543
374.543
365.543
372.543
363.543
359.543
360.543
360.543
361.543
377.543
365.543
355.543
358.543
356.543
357.543
355.543
356.543
362.543
359.543
361.543
360.543
361.543
363.543
364.543
360.543
356.543
377.543
363.543
375.543
382.543
378.543
375.543
381.543
410.543
386.543
388.543
396.543
386.543
382.543
371.543
381.543
372.543
373.543
368.543
384.543
379.543
386.543
379.543
378.543
388.543
377.543
379.543
387.543
379.543
381.543
381.543
379.543
390.543
390.543
382.543
376.543
388.543
384.543
379.543
389.543
379.543
381.543
396.543
395.543
390.543
392.543
395.543
392.543
386.543
394.543
388.543
385.543
379.543
394.543
393.543
389.543
390.543
401.543
389.543
402.543
411.543
420.543
424.543
433.543
421.543
389.543
406.543
406.543
403.543
401.543
410.543
398.543
397.543
394.543
394.543
390.543
403.543
399.543
403.543
394.543
389.543
390.543
384.543
382.543
392.543
389.543
404.543
386.543
405.543
404.543
389.543
394.543
391.543
382.543
391.543
387.543
381.543
375.543
390.543
395.543
390.543
378.543
381.543
392.543
382.543
395.543
389.543
394.543
388.543
398.543
388.543
397.543
395.543
388.543
391.543
376.543
370.543
388.543
372.543
363.543
376.543
376.543
387.543
379.543
377.543
373.543
377.543
379.543
377.543
381.543
381.543
374.543
375.543
367.543
371.543
372.543
369.543
367.543
375.543
377.543
364.543
370.543
359.543
371.543
365.543
365.543
359.543
368.543
375.543
376.543
372.543
370.543
367.543
365.543
364.543
369.543
377.543
372.543
371.543
380.543
378.543
372.543
373.543
367.543
374.543
377.543
373.543
376.543
370.543
392.543
395.543
431.543
410.543
403.543
404.543
409.543
412.543
393.543
409.543
413.543
417.543
404.543
396.543
398.543
414.543
412.543
420.543
425.543
427.543
418.543
423.543
409.543
423.543
422.543
405.543
413.543
419.543
423.543
418.543
411.543
422.543
431.543
424.543
413.543
423.543
419.543
417.543
416.543
418.543
414.543
413.543
423.543
418.543
415.543
429.543
422.543
431.543
418.543
436.543
428.543
436.543
419.543
428.543
405.543
412.543
409.543
412.543
404.543
420.543
417.543
413.543
412.543
413.543
411.543
414.543
411.543
417.543
427.543
419.543
400.543
420.543
411.543
399.543
409.543
398.543
408.543
403.543
405.543
402.543
401.543
402.543
409.543
409.543
393.543
406.543
400.543
398.543
404.543
396.543
411.543
413.543
420.543
413.543
402.543
411.543
410.543
411.543
400.543
419.543
405.543
394.543
396.543
396.543
387.543
389.543
400.543
394.543
396.543
394.543
401.543
399.543
383.543
388.543
395.543
395.543
396.543
382.543
392.543
391.543
381.543
385.543
386.543
388.543
392.543
392.543
401.543
400.543
394.543
400.543
389.543
397.543
406.543
413.543
413.543
411.543
400.543
389.543
407.543
398.543
385.543
398.543
387.543
395.543
393.543
388.543
377.543
385.543
375.543
376.543
366.543
371.543
375.543
372.543
376.543
379.543
382.543
387.543
380.543
382.543
383.543
384.543
387.543
390.543
401.543
393.543
371.543
386.543
392.543
376.543
394.543
382.543
386.543
386.543
391.543
395.543
401.543
392.543
393.543
398.543
388.543
395.543
373.543
391.543
387.543
379.543
393.543
390.543
396.543
406.543
398.543
401.543
404.543
407.543
402.543
422.543
421.543
430.543
420.543
426.543
430.543
423.543
421.543
402.543
395.543
388.543
396.543
397.543
400.543
398.543
403.543
413.543
407.543
377.543
371.543
363.543
369.543
375.543
378.543
372.543
358.543
352.543
352.543
357.543
362.543
366.543
375.543
396.543
391.543
385.543
387.543
388.543
391.543
390.543
394.543
397.543
400.543
391.543
398.543
394.543
390.543
401.543
397.543
398.543
409.543
391.543
396.543
410.543
400.543
400.543
400.543
389.543
401.543
407.543
395.543
406.543
416.543
412.543
391.543
405.543
390.543
395.543
391.543
397.543
386.543
401.543
394.543
415.543
412.543
404.543
413.543
400.543
417.543
415.543
418.543
410.543
404.543
411.543
406.543
389.543
411.543
415.543
411.543
401.543
392.543
401.543
391.543
391.543
390.543
398.543
404.543
400.543
409.543
410.543
409.543
405.543
414.543
409.543
426.543
432.543
410.543
422.543
422.543
424.543
417.543
435.543
422.543
419.543
417.543
426.543
446.543
431.543
451.543
437.543
458.543
445.543
455.543
448.543
454.543
448.543
445.543
444.543
446.543
430.543
438.543
439.543
435.543
431.543
428.543
419.543
429.543
436.543
437.543
433.543
421.543
425.543
424.543
445.543
447.543
437.543
449.543
440.543
438.543
425.543
425.543
429.543
443.543
437.543
428.543
432.543
406.543
427.543
412.543
413.543
403.543
416.543
405.543
411.543
403.543
432.543
430.543
434.543
442.543
444.543
435.543
440.543
439.543
445.543
433.543
442.543
447.543
437.543
426.543
438.543
431.543
437.543
428.543
435.543
419.543
437.543
430.543
431.543
417.543
412.543
407.543
409.543
416.543
407.543
409.543
409.543
407.543
420.543
407.543
411.543
414.543
431.543
414.543
421.543
426.543
422.543
415.543
406.543
400.543
398.543
411.543
405.543
411.543
417.543
410.543
418.543
406.543
416.543
428.543
422.543
439.543
412.543
428.543
424.543
446.543
437.543
445.543
437.543
423.543
431.543
443.543
439.543
439.543
451.543
446.543
440.543
452.543
454.543
424.543
437.543
419.543
411.543
421.543
411.543
401.543
405.543
409.543
429.543
437.543
438.543
432.543
426.543
420.543
408.543
411.543
407.543
402.543
412.543
415.543
438.543
438.543
420.543
426.543
443.543
457.543
434.543
436.543
429.543
440.543
427.543
428.543
434.543
450.543
429.543
431.543
430.543
419.543
428.543
432.543
463.543
448.543
442.543
443.543
431.543
445.543
448.543
457.543
442.543
439.543
446.543
441.543
454.543
454.543
445.543
447.543
457.543
452.543
446.543
434.543
446.543
436.543
453.543
446.543
440.543
444.543
433.543
432.543
435.543
431.543
426.543
433.543
418.543
420.543
419.543
403.543
391.543
399.543
394.543
411.543
399.543
416.543
429.543
428.543
430.543
439.543
426.543
418.543
427.543
449.543
422.543
432.543
422.543
413.543
426.543
432.543
431.543
423.543
429.543
423.543
438.543
426.543
445.543
427.543
456.543
429.543
444.543
433.543
425.543
436.543
436.543
423.543
423.543
414.543
404.543
407.543
421.543
419.543
420.543
428.543
440.543
430.543
428.543
426.543
423.543
423.543
426.543
429.543
416.543
453.543
441.543
429.543
435.543
435.543
442.543
453.543
440.543
426.543
436.543
419.543
414.543
415.543
417.543
411.543
421.543
439.543
405.543
410.543
411.543
409.543
400.543
414.543
422.543
421.543
417.543
424.543
415.543
410.543
427.543
418.543
422.543
419.543
416.543
428.543
444.543
426.543
435.543
427.543
427.543
449.543
437.543
430.543
420.543
422.543
421.543
403.543
416.543
420.543
407.543
444.543
423.543
419.543
394.543
416.543
437.543
421.543
430.543
420.543
419.543
411.543
422.543
413.543
399.543
399.543
411.543
405.543
409.543
405.543
401.543
400.543
410.543
428.543
411.543
423.543
417.543
410.543
411.543
419.543
410.543
413.543
432.543
414.543
416.543
402.543
418.543
400.543
412.543
407.543
418.543
399.543
422.543
445.543
441.543
430.543
433.543
419.543
418.543
429.543
445.543
422.543
422.543
437.543
416.543
413.543
421.543
407.543
400.543
433.543
436.543
407.543
407.543
429.543
426.543
417.543
429.543
452.543
439.543
426.543
432.543
436.543
440.543
442.543
448.543
419.543
433.543
450.543
434.543
447.543
440.543
452.543
442.543
441.543
447.543
426.543
430.543
429.543
418.543
444.543
439.543
446.543
442.543
453.543
450.543
463.543
464.543
457.543
462.543
443.543
451.543
434.543
444.543
449.543
450.543
463.543
470.543
472.543
456.543
456.543
455.543
453.543
455.543
466.543
457.543
444.543
448.543
457.543
458.543
479.543
470.543
497.543
485.543
459.543
469.543
478.543
454.543
450.543
474.543
456.543
473.543
462.543
467.543
479.543
473.543
483.543
485.543
479.543
449.543
449.543
461.543
470.543
445.543
448.543
461.543
450.543
433.543
436.543
422.543
443.543
422.543
430.543
419.543
428.543
396.543
411.543
412.543
416.543
418.543
415.543
425.543
433.543
428.543
430.543
430.543
429.543
443.543
444.543
450.543
440.543
432.543
434.543
431.543
444.543
441.543
447.543
447.543
438.543
434.543
432.543
452.543
450.543
446.543
419.543
429.543
434.543
420.543
416.543
424.543
420.543
420.543
442.543
424.543
450.543
447.543
459.543
439.543
469.543
466.543
449.543
459.543
468.543
452.543
445.543
458.543
460.543
450.543
443.543
461.543
460.543
470.543
472.543
472.543
446.543
453.543
451.543
439.543
440.543
431.543
424.543
433.543
432.543
426.543
414.543
413.543
420.543
412.543
453.543
425.543
456.543
435.543
445.543
443.543
440.543
466.543
492.543
464.543
459.543
466.543
467.543
453.543
462.543
466.543
441.543
450.543
442.543
444.543
436.543
425.543
435.543
434.543
430.543
429.543
432.543
425.543
421.543
432.543
431.543
425.543
432.543
419.543
435.543
426.543
421.543
434.543
419.543
436.543
440.543
437.543
451.543
445.543
432.543
449.543
446.543
430.543
449.543
438.543
433.543
425.543
421.543
424.543
417.543
420.543
415.543
417.543
422.543
413.543
420.543
413.543
421.543
418.543
409.543
409.543
418.543
412.543
431.543
405.543
409.543
408.543
421.543
414.543
418.543
416.543
422.543
414.543
439.543
417.543
415.543
403.543
424.543
401.543
411.543
397.543
412.543
440.543
413.543
405.543
398.543
414.543
427.543
411.543
419.543
432.543
433.543
457.543
458.543
447.543
447.543
457.543
462.543
448.543
455.543
448.543
474.543
449.543
454.543
471.543
448.543
461.543
473.543
464.543
455.543
460.543
450.543
455.543
469.543
455.543
436.543
451.543
463.543
434.543
443.543
437.543
464.543
450.543
433.543
447.543
443.543
468.543
454.543
446.543
449.543
428.543
442.543
433.543
438.543
444.543
432.543
439.543
419.543
428.543
439.543
424.543
423.543
433.543
423.543
407.543
409.543
409.543
427.543
414.543
429.543
425.543
411.543
431.543
424.543
440.543
425.543
452.543
439.543
420.543
433.543
419.543
441.543
403.543
432.543
441.543
442.543
445.543
448.543
435.543
441.543
444.543
452.543
453.543
458.543
456.543
463.543
439.543
447.543
449.543
445.543
450.543
465.543
453.543
454.543
451.543
450.543
437.543
430.543
436.543
453.543
445.543
444.543
447.543
436.543
442.543
435.543
454.543
462.543
482.543
437.543
451.543
452.543
439.543
456.543
466.543
449.543
470.543
450.543
458.543
460.543
472.543
461.543
480.543
451.543
475.543
453.543
459.543
472.543
468.543
473.543
484.543
446.543
439.543
435.543
448.543
441.543
439.543
437.543
438.543
430.543
427.543
440.543
438.543
441.543
453.543
447.543
430.543
444.543
443.543
453.543
458.543
450.543
454.543
451.543
462.543
445.543
438.543
457.543
440.543
455.543
474.543
441.543
448.543
438.543
445.543
437.543
439.543
430.543
417.543
428.543
434.543
434.543
429.543
429.543
437.543
435.543
428.543
434.543
434.543
440.543
443.543
441.543
437.543
436.543
434.543
446.543
436.543
440.543
458.543
445.543
418.543
426.543
410.543
435.543
451.543
451.543
457.543
451.543
457.543
441.543
442.543
454.543
459.543
456.543
464.543
445.543
457.543
455.543
472.543
464.543
482.543
486.543
491.543
474.543
487.543
463.543
461.543
471.543
471.543
483.543
463.543
473.543
464.543
456.543
459.543
445.543
443.543
443.543
457.543
478.543
460.543
452.543
475.543
453.543
452.543
441.543
432.543
450.543
441.543
441.543
471.543
476.543
466.543
477.543
449.543
448.543
443.543
439.543
424.543
420.543
441.543
432.543
444.543
460.543
460.543
455.543
440.543
440.543
439.543
449.543
459.543
429.543
423.543
427.543
439.543
453.543
452.543
473.543
467.543
479.543
489.543
467.543
459.543
468.543
484.543
484.543
471.543
473.543
470.543
472.543
442.543
472.543
479.543
451.543
446.543
477.543
467.543
489.543
461.543
468.543
477.543
467.543
467.543
470.543
490.543
483.543
491.543
490.543
462.543
479.543
472.543
470.543
459.543
466.543
487.543
467.543
464.543
433.543
462.543
441.543
453.543
453.543
448.543
466.543
454.543
467.543
436.543
430.543
445.543
443.543
443.543
465.543
469.543
447.543
456.543
464.543
461.543
463.543
460.543
469.543
467.543
473.543
466.543
445.543
447.543
456.543
439.543
460.543
455.543
441.543
464.543
450.543
456.543
470.543
452.543
451.543
439.543
435.543
438.543
440.543
435.543
449.543
440.543
433.543
423.543
432.543
459.543
445.543
429.543
423.543
427.543
427.543
435.543
449.543
454.543
452.543
441.543
438.543
432.543
462.543
443.543
439.543
457.543
437.543
444.543
441.543
430.543
443.543
422.543
437.543
448.543
454.543
446.543
446.543
448.543
457.543
450.543
453.543
448.543
442.543
451.543
436.543
436.543
446.543
450.543
442.543
452.543
446.543
441.543
441.543
436.543
430.543
442.543
457.543
456.543
442.543
451.543
467.543
464.543
445.543
463.543
450.543
457.543
453.543
472.543
473.543
492.543
479.543
476.543
476.543
496.543
494.543
487.543
484.543
509.543
501.543
478.543
477.543
479.543
490.543
480.543
487.543
471.543
486.543
472.543
489.543
480.543
494.543
481.543
477.543
489.543
490.543
478.543
497.543
487.543
486.543
499.543
485.543
491.543
489.543
487.543
479.543
466.543
473.543
475.543
482.543
480.543
475.543
484.543
485.543
474.543
496.543
479.543
484.543
466.543
479.543
474.543
455.543
474.543
462.543
452.543
444.543
454.543
452.543
461.543
454.543
440.543
437.543
456.543
459.543
457.543
465.543
457.543
471.543
457.543
458.543
451.543
444.543
447.543
454.543
462.543
442.543
439.543
440.543
452.543
442.543
451.543
473.543
458.543
466.543
467.543
465.543
457.543
472.543
489.543
480.543
458.543
464.543
484.543
488.543
487.543
493.543
494.543
513.543
498.543
506.543
509.543
499.543
488.543
484.543
489.543
492.543
479.543
491.543
493.543
468.543
477.543
451.543
456.543
471.543
463.543
464.543
482.543
474.543
471.543
479.543
467.543
457.543
452.543
469.543
454.543
468.543
464.543
478.543
528.543
571.543
501.543
501.543
475.543
480.543
481.543
469.543
452.543
467.543
469.543
468.543
481.543
489.543
466.543
466.543
471.543
481.543
478.543
470.543
462.543
467.543
489.543


==> images/figures/comparision_result_folder/bow2_feature_extraction.txt <==
255
255
231
239
234
252
237
232
244
236
231
223
223
221
212
218
224
222
225
229
233
231
240
242
235
242
232
239
232
234
207
214
216
211
207
209
217
223
216
211
215
208
209
213
210
205
206
206
214
208
210
207
210
216
214
205
219
213
211
212
215
216
207
209
202
198
205
198
209
200
208
205
206
209
205
206
207
221
213
211
218
220
211
214
209
204
203
207
210
212
209
206
204
198
200
200
204
203
209
203
220
207
207
203
201
199
194
196
200
203
203
206
226
224
219
232
224
225
222
224
235
239
239
234
234
225
229
233
235
236
237
246
255
246
248
247
247
246
240
237
231
233
206
196
200
193
186
191
187
191
186
190
190
195
196
208
208
210
228
217
219
230
224
240
247
228
230
228
223
218
227
223
210
197
194
196
209
205
213
207
213
210
208
203
200
202
196
198
203
209
205
207
212
213
203
212
214
207
207
206
209
212
222
219
223
233
231
223
213
214
211
207
205
198
201
210
200
204
195
205
198
199
222
195
196
200
205
198
205
200
198
191
189
201
191
189
192
184
181
184
178
181
180
182
179
188
184
183
186
182
181
176
185
178
174
194
177
178
180
179
182
184
178
180
176
181
177
181
179
177
173
178
180
176
177
183
184
185
190
194
200
192
195
198
201
197
200
197
199
201
206
198
185
189
189
197
205
201
192
185
187
194
187
186
194
187
180
188
181
184
187
183
187
181
184
184
190
186
190
185
188
190
194
188
192
189
185
186
184
188
185
184
188
192
187
185
195
199
195
200
203
191
190
188
193
186
199
189
191
197
195
192
176
176
178
169
172
173
178
174
178
173
176
181
187
178
182
183
182
190
189
183
185
190
190
194
187
190
192
198
187
189
191
184
188
185
182
184
185
181
184
185
189
193
192
180
173
174
173
175
171
171
173
173
182
177
176
179
176
173
173
171
180
170
180
185
184
187
186
193
197
187
185
183
178
173
175
173
172
170
174
176
182
172
176
186
187
201
193
193
198
197
202
201
204
207
208
204
203
197
190
190
187
184
184
193
181
181
172
176
182
184
181
185
181
181
182
187
191
188
187
195
194
197
201
210
209
206
221
224
234
230
232
218
210
209
205
210
204
207
207
209
217
213
226
234
216
220
207
205
200
196
198
200
194
205
206
205
207
213
211
223
216
217
210
206
206
213
218
212
215
217
224
213
212
211
214
207
212
206
203
199
205
212
198
199
202
202
202
199
201
194
194
201
199
204
195
196
194
194
195
197
197
199
199
198
195
202
192
196
192
191
198
195
195
190
200
191
194
201
202
198
197
209
207
209
204
209
216
208
216
212
228
218
229
218
219
207
209
213
214
222
222
218
215
218
221
216
214
208
212
204
204
209
206
207
207
201
200
195
191
193
196
198
217
200
209
206
207
212
213
211
217
214
210
208
206
214
215
223
218
217
225
219
222
225
238
223
223
218
214
220
211
213
209
213
217
218
215
222
224
218
224
225
227
228
226
216
217
222
216
214
209
220
211
213
221
224
223
219
225
216
215
219
217
232
212
224
246
232
225
229
225
228
230
246
225
222
234
236
233
229
230
229
221
213
214
205
210
219
200
196
202
200
202
205
209
206
204
202
202
204
209
211
213
213
225
210
217
215
228
216
211
211
205
202
204
204
201
202
199
207
198
202
205
211
203
211
203
213
203
207
212
198
205
190
197
190
183
189
190
191
192
187
187
187
195
183
193
199
218
214
230
235
243
247
244
244
233
234
241
243
255
277
273
274
265
263
268
248
248
269
245
235
237
235
240
248
238
236
235
230
226
219
224
231
225
234
242
235
266
254
249
239
262
249
232
237
236
226
209
204
207
216
214
201
195
204
190
194
187
215
203
205
207
197
201
204
198
204
199
198
228
236
232
254
255
242
211
241
208
209
214
208
202
201
199
214
202
204
208
210
207
202
206
201
201
211
202
192
185
185
195
187
190
188
199
189
192
188
204
199
207
213
210
202
206
203
205
207
203
218
206
225
222
219
219
213
218
262
240
237
237
259
254
251
256
276
266
271
266
259
257
255
259
256
259
249
249
255
253
242
242
235
232
231
225
215
218
226
229
234
241
237
239
233
262
243
245
246
240
243
243
251
253
274
253
253
244
237
234
237
229
246
228
227
234
243
236
267
252
274
282
284
297
283
264
261
254
238
252
248
275
248
240
240
239
242
231
244
225
231
228
232
233
235
224
225
235
250
245
243
244
242
246
234
233
229
231
230
227
231
228
221
232
223
231
233
242
263
254
250
239
249
226
221
231
219
215
210
215
215
220
216
221
223
223
228
239
243
237
239
236
236
242
233
233
241
241
244
245
230
222
219
228
239
234
237
250
249
232
225
223
225
212
205
201
209
203
209
208
221
224
233
242
251
256
253
255
273
288
323
298
305
302
322
300
303
307
325
320
341
316
323
323
330
337
358
350
331
341
328
319
315
314
312
299
289
309
296
274
286
263
244
258
247
235
236
226
236
232
230
235
250
231
220
214
203
197
190
191
195
197
193
188
186
186
181
180
188
181
177
180
186
186
182
189
192
194
186
181
173
181
183
185
189
193
196
209
202
207
215
207
207
211
220
223
220
217
214
224
229
230
226
232
235
236
233
241
243
246
241
244
248
255
258
250
261
267
256
255
237
228
232
235
243
250
248
260
257
252
263
263
258
257
281
279
283
283
275
283
273
262
254
253
257
235
241
244
244
229
227
230
230
222
219
220
232
220
212
216
217
218
207
208
208
210
202
200
202
195
197
193
197
191
191
204
190
184
180
183
182
187
186
192
189
189
193
206
213
210
219
221
227
228
227
250
237
235
247
252
236
234
229
227
227
221
224
209
205
209
208
207
214
215
206
206
213
224
216
217
221
218
211
210
213
212
209
217
220
215
229
239
236
239
242
235
233
250
235
241
237
236
233
227
229
220
210
212
213
214
209
200
203
198
203
202
218
202
210
203
207
209
212
217
229
220
224
233
236
251
246
235
227
232
216
203
201
194
192
186
195
189
199
205
202
201
198
198
193
196
197
203
209
218
206
196
198
206
205
209
207
204
209
204
200
200
194
207
208
211
196
196
191
188
187
185
189
190
186
191
180
180
178
176
177
175
177
176
174
182
210
196
185
185
179
176
182
181
186
188
182
188
188
191
185
189
206
190
191
192
190
193
191
181
183
180
180
182
180
182
183
186
205
207
204
208
214
206
210
209
215
206
213
217
211
209
200
203
203
206
216
217
221
224
225
226
227
222
225
225
230
231
224
231
232
232
230
235
233
235
234
235
234
240
231
235
233
233
231
225
238
243
232
227
235
227
226
230
232
226
226
218
218
235
225
236
237
229
231
243
242
249
231
232
222
227
224
219
218
213
216
206
213
208
204
208
206
205
222
220
222
232
228
219
225
215
211
216
208
214
211
217
214
205
211
216
216
228
219
215
211
212
199
200
200
199
204
213
210
206
199
200
206
204
205
215
205
209
210
215
197
196
199
192
216
203
202
206
208
202
207
200
207
199
195
194
195
199
204
202
224
221
223
218
242
245
239
243
249
251
257
248
254
260
255
258
263
251
261
256
252
258
254
253
249
230
223
216
211
215
205
203
199
201
204
202
197
208
215
222
222
244
216
230
232
248
248
248
244
232
229
225
230
227
221
215
206
212
202
212
213
212
215
220
215
213
202
219
210
207
227
219
217
220
218
216
217
212
219
227
237
230
231
225
225
210
208
210
228
211
203
196
201
199
201
202
196
201
207
198
204
209
200
202
199
217
201
202
203
199
202
185
199
185
190
202
203
195
189
194
197
217
211
201
213
197
195
187
184
186
191
192
192
192
192
189
184
185
184
185
183
183
188
187
191
198
195
198
190
205
201
206
214
215
220
219
229
227
234
230
243
241
248
241
233
230
233
229
224
223
224
249
227
222
217
234
210
210
200
206
207
212
210
209
211
214
217
232
233
240
250
249
248
255
243
248
242
259
251
224
219
219
218
219
210
217
218
213
225
211
216
221
222
225
223
215
222
223
215
201
208
196
197
205
193
195
206
203
216
219
219
220
228
224
235
244
250
260
264
274
258
248
251
244
249
255
232
210
212
219
209
216
223
219
223
226
238
243
257
278
258
265
272
273
276
274
256
246
230
254
223
233
231
242
239
234
236
238
229
230
243
241
246
241
252
262
270
244
266
253
258
247
239
218
214
210
199
204
194
189
187
194
195
197
192
206
204
203
217
223
223
228
221
223
217
202
208
210
215
219
220
222
233
242
241
247
241
242
267
256
247
248
251
257
254
261
258
268
263
262
265
279
286
289
291
294
303
325
316
306
303
299
277
273
282
286
278
268
281
269
261
249
225
229
242
222
215
212
211
206
208
208
208
205
223
225
230
225
228
220
222
225
218
221
223
220
227
233
242
272
241
252
236
246
237
237
252
255
254
257
250
255
258
254
261
281
266
258
272
265
268
271
271
272
287
268
259
267
257
255
265
266
282
276
277
295
289
289
268
274
284
261
259
251
229
221
226
231
230
234
239
238
227
241
247
235
235
243
230
240
235
228
225
223
212
215
229
227
213
210
212
222
212
224
221
232
238
242
250
252
261
242
242
256
248
250
246
237
220
218
217
232
232
245
235
232
245
244
253
253
244
245
266
254
261
245
261
260
263
264
285
280
274
271
263
303
272
254
253
250
252
247
250
253
249
260
267
261
268
267
268
267
265
266
260
272
257
267
283
265
255
269
256
240
249
230
230
224
229
226
224
227
220
244
241
226
233
227
234
232
238
242
244
238
240
235
244
240
236
233
227
226
237
244
238
228
254
223
225
221
216
222
217
224
223
220
213
214
213
212
210
213
209
221
216
209
203
204
217
210
205
202
205
218
210
206
209
202
194
197
199
198
199
195
198
196
215
203
192
192
197
201
202
201
200
200
205
206
205
207
213
215
220
216
223
216
224
250
228
250
237
224
227
222
221
210
218
212
207
201
199
204
205
205
204
195
202
218
211
204
200
204
200
208
208
209
204
208
202
208
210
215
214
210
211
216
215
212
205
220
209
202
200
199
198
196
199
198
205
246
222
210
205
218
234
234
209
211
213
215
207
208
223
212
211
210
215
207
209
206
215
203
201
208
199
201
221
217
214
212
232
224
239
240
234
234
224
231
233
229
223
226
223
223
222
223
223
224
224
221
238
235
217
241
260
257
253
262
262
260
263
267
252
251
252
247
254
248
245
250
256
270
254
261
278
269
264
286
266
261
266
265
270
275
270
269
266
266
262
261
264
261
258
252
269
264
260
252
256
253
253
256
252
264
262
246
251
251
246
246
241
244
243
250
249
261
255
264
250
266
259
262
274
259
259
261
275
260
247
257
258
256
265
266
271
294
281
273
278
280
293
291
291
313
301
313
303
297
291
281
278
280
278
274
276
260
258
261
250
277
267
238
252
254
243
234
228
237
221
208
200
193
189
185
181
185
201
193
174
182
177
176
180
176
181
179
184
178
178
183
183
179
184
205
186
189
184
190
186
178
175
186
178
182
180
202
184
191
188
186
180
174
181
176
179
175
175
187
178
179
178
183
196
185
177
183
179
180
178
181
182
180
180
188
188
185
196
184
186
185
184
193
194
189
199
198
203
200
203
216
228
212
213
212
210
211
210
198
198
197
194
193
201
194
194
191
204
207
196
197
192
195
200
191
186
188
188
194
186
191
199
197
191
196
198
204
198
196
198
192
193
199
192
190
184
184
182
186
185
182
193
187
188
186
189
193
194
188
178
180
180
179
185
182
189
188
196
189
193
212
213
198
208
201
201
194
191
198
200
197
201
192
188
182
189
185
191
193
190
202
203
198
202
201
197
215
204
204
203
198
202
197
201
207
198
197
204
201
206
197
197
203
208
222
215
210
211
212
206
204
195
191
200
194
195
199
200
205
203
201
201
202
205
207
203
210
223
204
200
195
197
192
191
195
197
201
199
201
205
206
208
216
207
209
207
214
213
220
226
228
218
218
217
219
213
214
208
209
213
211
203
215
210
203
209
206
213
208
206
207
209
196
201
201
203
202
201
196
195
200
200
200
203
199
201
194
203
197
201
212
218
209
215
219
215
211
217
213
218
213
211
208
209
210
206
198
210
203
209
214
201
204
206
217
213
239
231
232
225
229
222
217
220
219
234
227
229
219
221
228
228
244
231
228
226
231
220
213
215
206
207
208
198
195
194
189
190
181
180
186
195
212
219
234
248
236
252
247
238
238
230
232
224
215
218
217
226
235
226
231
235
230
238
258
254
260
257
248
249
248
256
260
260
267
273
276
275
258
257
258
271
275
263
263
275
247
226
222
225
231
238
234
225
226
231
234
238
246
275
255
254
242
240
239
240
238
235
242
246
238
232
213
220
220
212
198
210
204
203
201
210
208
223
208
215
248
223
220
218
224
233
234
237
245
245
244
264
246
244
236
233
225
229
233
238
247
255
259
270
272
267
269
269
272
270
284
281
282
282
294
278
268
260
260
246
252
234
235
239
229
226
237
215
210
210
214
203
206
208
206
204
198
209
205
204
201
200
207
196
190
192
187
196
186
198
187
190
195
206
201
184
186
187
198
192
185
194
189
190
202
188
191
203
216
201
203
204
209
215
216
213
211
210
209
214
207
205
205
209
209
206
207
204
209
197
198
196
197
201
208
195
206
195
193
209
198
198
194
198
200
201
208
199
197
198
187
185
186
186
192
188
190
197
197
189
189
205
197
184
189
189
182
185
181
181
190
193
198
204
210
226
228
230
229
242
244
244
239
238
243
242
236
262
240
241
243
249
243
248
258
274
267
271
280
268
242
251
246
253
261
254
270
278
269
260
270
271
270
273
272
265
253
256
263
259
282
262
262
264
254
245
244
243
235
225
229
222
246
232
210
199
204
211
202
199
192
193
189
186
189
187
193
196
194
201
211
198
189
196
192
208
203
199
198
193
198
198
198
209
200
208
204
201
211
204
208
206
207
208
210
223
209
212
222
220
217
208
223
214
215
208
216
212
217
219
227
239
232
239
246
225
208
212
208
220
199
205
203
222
219
207
215
214
203
199
203
203
207
206
199
201
195
188
187
184
197
207
197
196
199
194
196
196
214
191
199
199
197
206
212
206
210
220
225
235
243
220
216
216
221
210
210
210
209
221
226
232
236
235
229
233
220
227
211
212
238
224
216
220
218
226
221
225
233
223
225
231
229
232
242
241
240
248
237
244
232
236
237
235
246
239
247
236
232
247
240
224
224
230
243
240
243
242
238
237
249
228
223
217
226
239
240
228
219
224
216
207
213
215
219
217
226
217
225
222
223
210
208
206
209
218
215
218
226
236
230
227
228
221
219
219
221
210
203
203
199
196
207
206
187
192
193
178
178
174
173
180
176
173
177
179
180
177
175
178
183
178
180
188
187
192
196
204
209
226
245
232
238
236
241
251
249
249
258
255
252
262
261
280
263
249
248
251
252
264
268
268
274
270
265
258
263
249
251
258
258
270
270
289
273
274
276
283
279
294
305
299
298
299
310
304
306
305
288
290
273
272
269
269
267
259
272
249
256
263
251
255
250
248
243
228
227
224
219
220
209
196
190
191
189
192
188
193
191
180
182
181
178
175
192
179
181
179
176
178
175
177
181
184
180
188
190
202
185
187
185
191
195
182
185
181
182
178
182
180
180
194
186
191
207
194
193
201
209
203
188
189
197
190
188
184
175
186
180
182
179
178
180
182
180
186
186
190
194
214
187
191
193
184
183
181
179
183
177
175
189
187
188
190
189
194
210
199
198
225
225
214
219
214
204
208
202
199
195
196
192
193
193
187
191
184
184
192
183
189
184
211
197
190
187
197
199
197
205
213
210
214
224
233
243
233
222
214
214
225
220
214
219
227
235
230
233
217
210
219
195
201
204
208
220
209
213
223
220
219
218
226
219
224
217
218
218
230
217
213
211
213
210
214
207
204
205
200
209
203
203
206
204
203
215
201
206
206
212
211
220
224
226
219
219
225
226
246
233
235
224
226
216
218
222
237
217
247
223
229
224
217
218
212
211
213
209
214
219
217
209
206
206
200
207
206
212
205
216
225
216
238
229
225
215
215
218
214
226
219
223
232
224
231
233
232
237
244
226
219
218
215
211
219
223
216
224
222
222
218
222
218
222
219
213
217
216
226
220
233
225
237
238
231
218
215
218
230
223
235
235
231
234
255
235
240
240
234
250
240
237
230
227
226
218
207
210
220
207
205
202
204
208
226
211
211
210
210
211
209
215
226
216
222
218
221
224
218
218
213
213
216
210
208
211
208
209
207
210
206
227
240
215
223
215
217
214
200
198
195
195
200
193
188
196
190
196
192
184
189
190
192
193
197
206
212
226
239
263
244
245
239
242
246
243
252
274
282
275
266
261
253
247
251
247
238
238
234
242
242
232
235
237
226
228
232
233
239
239
246
240
246
227
251
241
233
223
214
210
199
196
190
194
193
191
192
198
200
199
224
208
208
213
204
211
213
207
210
209
207
199
200
204
209
203
200
199
198
198
196
197
199
196
191
183
194
192
192
193
183
192
191
187
195
202
206
194
200
203
203
204
201
208
213
208
215
219
215
225
225
234
245
238
238
251
267
271
255
262
257
246
254
261
258
243
238
234
224
239
243
218
219
218
221
219
227
239
229
236
237
236
242
226
234
243
268
241
237
226
224
214
209
206
211
212
203
196
206
198
201
202
198
197
199
195
199
197
206
198
202
204
203
211
210
203
202
222
213
199
207
210
210
220
213
215
230
197
203
209
209
203
200
194
191
187
202
200
224
218
228
218
203
201
198
200
211
206
209
214
207
214
214
223
222
221
223
227
219
216
208
211
208
215
210
210
217
217
233
228
224
230
237
232
232
244
243
249
259
255
259
258
259
261
256
263
258
267
270
271
292
277
277
293
284
290
295
288
300
296
306
290
301
311
334
316
321
320
310
314
330
319
323
319
300
289
282
275
287
294
259
245
260
256
254
258
242
241
236
234
234
233
231
233
235
230
223
224
252
224
231
228
227
222
227
220
231
229
235
224
228
234
232
222
223
216
224
211
216
217
227
238
235
232
226
225
236
244
247
253
229
232
225
223
219
227
250
260
231
229
237
239
229
230
221
227
228
227
225
248
238
255
244
246
247
253
239
232
236
241
240
240
236
240
233
236
239
242
242
227
232
233
226
214
227
228
248
237
225
249
233
224
225
227
217
206
201
198
209
233
218
211
215
200
218
219
226
215
226
221
206
211
210
217
213
220
214
220
220
234
245
239
250
237
266
261
240
231
242
235
239
229
226
221
217
212
212
218
211
196
207
215
205
203
211
210
214
218
216
225
248
243
237
235
238
225
236
248
239
229
232
245
235
221
217
245
222
227
232
226
229
249
259
251
266
248
235
239
232
237
263
253
246
240
260
269
258
245
242
225
223
221
222
216
213
216
208
215
215
210
214
237
234
220
233
229
232
220
218
211
220
221
215
217
213
208
214
223
237
229
222
222
209
208
223
224
225
241
233
226
219
214
205
219
233
234
218
230
238
227
225
238
221
221
217
226
214
212
215
227
233
218
213
215
230
221
213
213
204
206
212
230
217
221
205
213
223
229
248
221
224
227
234
222
228
225
232
225
228
234
280
251
238
215
217
228
246
263
241
240
257
248
247
248
255
241
243
237
243
239
232
237
242
240
251
238
253
270
243
238
235
224
214
211
211
217
216
210
214
222
220
245
250
248
250
227
228
222
218
214
219
212
221
217
221
215
215
217
230
246
236
235
232
226
225
221
237
232
233
239
226
215
207
205
209
223
218
241
233
254
241
227
231
228
233
239
237
237
241
233
234
234
233
235
239
247
263
253
259
267
281
281
284
273
281
261
259
260
269
270
272
278
272
267
275
271
270
262
256
255
251
253
264
244
247
238
234
237
220
230
221
217
225
205
216
229
208
200
197
195
192
192
196
203
190
191
191
196
202
194
196
192
193
197
210
196
189
195
194
197
195
189
195
191
192
197
190
188
187
199
198
191
200
189
190
202
198
197
203
213
208
223
222
235
226
224
251
234
232
243
238
236
234
235
233
230
227
221
222
220
227
223
216
219
227
223
235
226
224
229
225
232
227
241
225
222
232
226
222
223
226
223
222
216
227
234
229
217
215
212
216
211
217
218
214
213
217
218
225
218
230
225
225
208
210
212
206
207
212
211
217
227
239
231
220
235
224
220
224
216
220
210
222
210
213
207
212
210
208
224
210
216
216
220
222


==> images/figures/comparision_result_folder/haloc_all.txt <==
100
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
317.212
318.212
318.212
318.212
318.212
318.212
318.212
318.212
318.212
318.212
318.212
318.212
318.212
318.212
318.212
318.212
318.212
318.212
318.212
318.212
318.212
318.212
319.212
319.212
319.212
319.212
319.212
319.212
319.212
319.212
319.212
319.212
319.212
319.212
319.212
319.212
319.212
319.212
319.212
319.212
319.212
319.212
319.212
320.212
320.212
320.212
320.212
320.212
320.212
320.212
320.212
320.212
320.212
320.212
320.212
320.212
320.212
320.212
320.212
320.212
320.212
320.212
321.212
321.212
320.212
320.212
320.212
320.212
321.212
321.212
321.212
321.212
321.212
321.212
321.212
322.212
321.212
321.212
322.212
321.212
321.212
321.212
321.212
321.212
322.212
323.212
322.212
322.212
322.212
322.212
322.212
322.212
322.212
321.212
322.212
322.212
323.212
323.212
323.212
323.212
322.212
322.212
322.212
322.212
322.212
322.212
323.212
323.212
324.212
323.212
323.212
323.212
323.212
323.212
322.212
323.212
323.212
323.212
324.212
324.212
323.212
323.212
323.212
323.212
323.212
323.212
323.212
324.212
323.212
324.212
324.212
324.212
324.212
324.212
324.212
324.212
324.212
324.212
323.212
324.212
324.212
325.212
325.212
325.212
325.212
325.212
324.212
324.212
325.212
325.212
325.212
325.212
325.212
324.212
324.212
324.212
325.212
325.212
325.212
326.212
325.212
325.212
325.212
325.212
325.212
325.212
327.212
325.212
326.212
326.212
325.212
325.212
325.212
325.212
325.212
325.212
325.212
325.212
326.212
326.212
326.212
325.212
325.212
325.212
325.212
325.212
325.212
326.212
327.212
326.212
327.212
326.212
326.212
326.212
326.212
326.212
326.212
326.212
326.212
326.212
326.212
327.212
327.212
327.212
327.212
327.212
327.212
327.212
326.212
327.212
326.212
327.212
327.212
327.212
327.212
327.212
327.212
327.212
327.212
328.212
328.212
328.212
328.212
327.212
328.212
328.212
328.212
328.212
329.212
327.212
328.212
327.212
327.212
328.212
328.212
327.212
326.212
327.212
328.212
328.212
328.212
328.212
328.212
329.212
329.212
329.212
329.212
329.212
329.212
330.212
329.212
329.212
329.212
329.212
329.212
329.212
329.212
329.212
330.212
330.212
330.212
330.212
330.212
330.212
331.212
330.212
330.212
331.212
330.212
330.212
329.212
329.212
331.212
331.212
331.212
331.212
333.212
331.212
331.212
331.212
331.212
331.212
331.212
331.212
331.212
331.212
331.212
331.212
331.212
332.212
331.212
331.212
331.212
329.212
330.212
331.212
329.212
330.212
330.212
330.212
330.212
330.212
330.212
331.212
331.212
330.212
331.212
331.212
331.212
331.212
331.212
332.212
332.212
332.212
332.212
332.212
332.212
332.212
333.212
333.212
333.212
333.212
333.212
333.212
333.212
333.212
333.212
333.212
333.212
333.212
333.212
333.212
333.212
333.212
333.212
333.212
333.212
333.212
333.212
333.212
332.212
332.212
332.212
331.212
331.212
331.212
332.212
332.212
332.212
333.212
333.212
333.212
333.212
334.212
334.212
333.212
333.212
334.212
335.212
335.212
335.212
335.212
335.212
334.212
334.212
334.212
335.212
335.212
335.212
334.212
335.212
334.212
335.212
335.212
334.212
335.212
335.212
336.212
335.212
336.212
336.212
336.212
335.212
334.212
334.212
334.212
334.212
335.212
335.212
336.212
336.212
336.212
336.212
336.212
335.212
335.212
335.212
336.212
335.212
336.212
335.212
337.212
337.212
337.212
337.212
337.212
337.212
337.212
337.212
337.212
337.212
337.212
336.212
337.212
336.212
337.212
337.212
337.212
337.212
337.212
338.212
337.212
338.212
338.212
338.212
338.212
338.212
338.212
338.212
338.212
338.212
338.212
338.212
338.212
338.212
338.212
338.212
338.212
338.212
338.212
338.212
337.212
337.212
337.212
338.212
338.212
338.212
338.212
338.212
338.212
338.212
338.212
337.212
337.212
338.212
338.212
338.212
339.212
339.212
339.212
339.212
339.212
339.212
340.212
339.212
340.212
340.212
340.212
340.212
340.212
340.212
340.212
340.212
339.212
339.212
339.212
339.212
339.212
340.212
340.212
341.212
340.212
341.212
341.212
341.212
341.212
339.212
339.212
341.212
338.212
340.212
340.212
340.212
340.212
340.212
340.212
340.212
340.212
341.212
341.212
341.212
341.212
341.212
341.212
341.212
341.212
341.212
342.212
342.212
342.212
342.212
341.212
342.212
342.212
342.212
342.212
342.212
342.212
342.212
342.212
342.212
342.212
342.212
342.212
343.212
343.212
342.212
343.212
343.212
341.212
341.212
341.212
343.212
343.212
343.212
343.212
343.212
343.212
343.212
343.212
343.212
343.212
343.212
343.212
343.212
343.212
343.212
344.212
344.212
344.212
344.212
344.212
344.212
344.212
344.212
344.212
344.212
344.212
345.212
345.212
344.212
345.212
348.212
346.212
345.212
345.212
344.212
344.212
345.212
345.212
343.212
343.212
343.212
345.212
345.212
345.212
345.212
345.212
345.212
345.212
345.212
345.212
345.212
346.212
346.212
346.212
345.212
346.212
346.212
346.212
346.212
345.212
346.212
346.212
346.212
346.212
346.212
346.212
346.212
347.212
346.212
346.212
346.212
346.212
346.212
346.212
346.212
346.212
346.212
346.212
346.212
347.212
347.212
345.212
345.212
347.212
347.212
346.212
347.212
347.212
347.212
347.212
347.212
347.212
347.212
347.212
347.212
347.212
347.212
346.212
346.212
346.212
346.212
346.212
346.212
346.212
346.212
346.212
346.212
346.212
347.212
346.212
346.212
346.212
348.212
348.212
348.212
348.212
348.212
349.212
348.212
349.212
348.212
347.212
347.212
347.212
347.212
347.212
347.212
347.212
347.212
347.212
347.212
348.212
349.212
349.212
349.212
349.212
349.212
349.212
349.212
349.212
349.212
349.212
350.212
350.212
350.212
350.212
350.212
350.212
350.212
350.212
350.212
350.212
350.212
348.212
348.212
349.212
349.212
349.212
349.212
349.212
349.212
349.212
349.212
349.212
349.212
351.212
351.212
351.212
351.212
351.212
351.212
351.212
351.212
351.212
351.212
351.212
351.212
351.212
351.212
352.212
351.212
352.212
351.212
350.212
350.212
348.212
350.212
350.212
352.212
350.212
350.212
352.212
350.212
352.212
352.212
352.212
352.212
352.212
353.212
352.212
352.212
352.212
352.212
352.212
353.212
352.212
352.212
352.212
352.212
353.212
353.212
353.212
353.212
353.212
353.212
353.212
353.212
353.212
353.212
353.212
353.212
353.212
353.212
353.212
353.212
353.212
352.212
352.212
352.212
352.212
352.212
354.212
354.212
354.212
354.212
354.212
354.212
354.212
354.212
354.212
354.212
354.212
354.212
354.212
354.212
354.212
354.212
354.212
353.212
351.212
349.212
351.212
353.212
351.212
355.212
355.212
355.212
351.212
351.212
351.212
351.212
351.212
351.212
351.212
355.212
356.212
355.212
355.212
356.212
355.212
356.212
356.212
356.212
356.212
354.212
354.212
354.212
352.212
355.212
354.212
354.212
354.212
354.212
356.212
356.212
356.212
356.212
356.212
357.212
356.212
356.212
354.212
357.212
357.212
357.212
357.212
355.212
357.212
353.212
355.212
355.212
355.212
355.212
355.212
355.212
355.212
357.212
357.212
357.212
357.212
357.212
357.212
358.212
357.212
358.212
355.212
356.212
358.212
358.212
358.212
356.212
356.212
356.212
356.212
356.212
356.212
356.212
356.212
356.212
358.212
358.212
358.212
358.212
359.212
356.212
358.212
359.212
359.212
359.212
359.212
359.212
359.212
359.212
357.212
357.212
357.212
359.212
357.212
357.212
357.212
357.212
359.212
360.212
359.212
358.212
357.212
358.212
358.212
360.212
358.212
360.212
360.212
360.212
360.212
360.212
360.212
358.212
358.212
358.212
358.212
358.212
358.212
358.212
358.212
360.212
358.212
358.212
358.212
358.212
358.212
358.212
359.212
359.212
359.212
361.212
361.212
361.212
361.212
361.212
361.212
361.212
361.212
361.212
361.212
361.212
361.212
362.212
359.212
359.212
360.212
359.212
362.212
362.212
362.212
360.212
362.212
362.212
362.212
360.212
360.212
362.212
362.212
363.212
362.212
362.212
362.212
362.212
361.212
360.212
358.212
358.212
358.212
360.212
361.212
361.212
361.212
363.212
363.212
358.212
361.212
361.212
361.212
361.212
361.212
361.212
362.212
365.212
361.212
363.212
361.212
361.212
361.212
359.212
359.212
362.212
362.212
361.212
361.212
364.212
364.212
364.212
364.212
364.212
364.212
364.212
365.212
364.212
365.212
362.212
364.212
365.212
365.212
362.212
365.212
365.212
365.212
365.212
365.212
365.212
365.212
365.212
365.212
365.212
365.212
365.212
365.212
366.212
365.212
363.212
365.212
365.212
366.212
363.212
364.212
363.212
366.212
363.212
366.212
366.212
364.212
364.212
364.212
366.212
364.212
367.212
364.212
366.212
367.212
366.212
364.212
364.212
364.212
362.212
362.212
362.212
364.212
364.212
364.212
362.212
362.212
364.212
364.212
365.212
365.212
364.212
367.212
368.212
367.212
367.212
367.212
368.212
367.212
367.212
367.212
368.212
368.212
368.212
365.212
368.212
368.212
368.212
368.212
368.212
368.212
368.212
368.212
368.212
368.212
366.212
366.212
366.212
366.212
366.212
366.212
364.212
366.212
366.212
366.212
366.212
366.212
366.212
369.212
369.212
369.212
369.212
369.212
369.212
369.212
370.212
369.212
369.212
369.212
370.212
370.212
370.212
370.212
370.212
367.212
367.212
370.212
367.212
367.212
368.212
367.212
367.212
367.212
368.212
370.212
370.212
370.212
370.212
370.212
368.212
371.212
371.212
370.212
368.212
368.212
368.212
368.212
365.212
366.212
368.212
368.212
368.212
368.212
368.212
368.212
368.212
369.212
368.212
368.212
371.212
371.212
371.212
369.212
372.212
370.212
372.212
372.212
372.212
372.212
372.212
372.212
372.212
372.212
372.212
372.212
369.212
369.212
370.212
370.212
372.212
370.212
372.212
373.212
372.212
372.212
370.212
370.212
367.212
373.212
373.212
373.212
373.212
373.212
371.212
370.212
373.212
373.212
373.212
373.212
373.212
374.212
373.212
373.212
373.212
374.212
374.212
374.212
374.212
374.212
374.212
374.212
374.212
374.212
374.212
374.212
374.212
374.212
374.212
374.212
374.212
371.212
372.212
374.212
374.212
375.212
375.212
375.212
374.212
375.212
375.212
375.212
375.212
378.212
375.212
375.212
375.212
375.212
375.212
375.212
376.212
375.212
375.212
375.212
376.212
373.212
373.212
373.212
373.212
373.212
376.212
376.212
373.212
373.212
376.212
376.212
377.212
376.212
376.212
376.212
376.212
376.212
376.212
376.212
376.212
377.212
374.212
371.212
377.212
376.212
377.212
377.212
377.212
377.212
377.212
378.212
377.212
377.212
377.212
377.212
378.212
378.212
377.212
377.212
377.212
377.212
377.212
377.212
378.212
377.212
375.212
375.212
375.212
378.212
378.212
378.212
378.212
378.212
378.212
378.212
378.212
378.212
379.212
379.212
378.212
379.212
379.212
379.212
379.212
378.212
379.212
378.212
379.212
379.212
379.212
379.212
379.212
379.212
379.212
376.212
376.212
376.212
379.212
379.212
379.212
380.212
373.212
376.212
376.212
380.212
379.212
380.212
380.212
380.212
380.212
380.212
380.212
377.212
377.212
377.212
380.212
380.212
377.212
380.212
380.212
380.212
377.212
377.212
380.212
377.212
374.212
374.212
378.212
377.212
377.212
381.212
381.212
381.212
381.212
381.212
381.212
381.212
386.212
381.212
381.212
381.212
381.212
379.212
378.212
378.212
379.212
378.212
378.212
382.212
382.212
381.212
382.212
382.212
382.212
382.212
382.212
382.212
383.212
382.212
382.212
379.212
376.212
377.212
376.212
379.212
379.212
379.212
379.212
382.212
383.212
382.212
383.212
383.212
379.212
383.212
383.212
383.212
383.212
388.212
384.212
383.212
383.212
383.212
383.212
383.212
383.212
384.212
383.212
383.212
385.212
384.212
383.212
380.212
383.212
384.212
384.212
384.212
384.212
384.212
384.212
384.212
384.212
384.212
385.212
384.212
384.212
384.212
384.212
384.212
384.212
385.212
384.212
385.212
385.212
385.212
385.212
385.212
385.212
388.212
385.212
385.212
385.212
389.212
386.212
389.212
379.212
385.212
385.212
385.212
385.212
385.212
386.212
385.212
385.212
386.212
386.212
386.212
386.212
386.212
386.212
387.212
386.212
386.212
386.212
386.212
386.212
386.212
386.212
386.212
387.212
386.212
386.212
387.212
386.212
386.212
387.212
387.212
387.212
387.212
387.212
387.212
387.212
387.212
387.212
387.212
387.212
388.212
387.212
387.212
387.212
388.212
388.212
388.212
388.212
388.212
388.212
388.212
388.212
388.212
388.212
388.212
388.212
388.212
388.212
385.212
388.212
388.212
388.212
389.212
389.212
389.212
388.212
388.212
389.212
389.212
389.212
389.212
389.212
389.212
389.212
389.212
389.212
389.212
389.212
389.212
389.212
387.212
386.212
386.212
389.212
389.212
389.212
389.212
390.212
390.212
389.212
390.212
389.212
390.212
390.212
390.212
390.212
390.212
390.212
390.212
393.212
392.212
391.212
391.212
390.212
391.212
387.212
390.212
391.212
390.212
390.212
391.212
390.212
391.212
391.212
391.212
391.212
391.212
391.212
391.212
391.212
391.212
391.212
391.212
391.212
391.212
391.212
392.212
391.212
391.212
388.212
388.212
391.212
392.212
392.212
388.212
396.212
392.212
392.212
392.212
392.212
392.212
392.212
392.212
392.212
392.212
392.212
392.212
392.212
392.212
392.212
392.212
393.212
393.212
395.212
393.212
392.212
393.212
393.212
393.212
389.212
389.212
393.212
389.212
393.212
393.212
393.212
393.212
394.212
393.212
393.212
394.212
393.212
393.212
394.212
394.212
394.212
394.212
394.212
394.212
394.212
394.212
394.212
394.212
395.212
390.212
390.212
391.212
390.212
394.212
390.212
390.212
391.212
391.212
391.212
394.212
391.212
395.212
395.212
391.212
391.212
391.212
391.212
391.212
391.212
391.212
391.212
391.212
395.212
395.212
395.212
395.212
395.212
395.212
396.212
395.212
396.212
396.212
396.212
392.212
396.212
396.212
392.212
396.212
396.212
396.212
396.212
396.212
396.212
397.212
396.212
396.212
396.212
396.212
396.212
396.212
396.212
396.212
396.212
397.212
397.212
397.212
397.212
397.212
397.212
397.212
397.212
400.212
397.212
397.212
397.212
397.212
399.212
398.212
397.212
398.212
393.212
394.212
393.212
394.212
394.212
390.212
390.212
390.212
390.212
390.212
390.212
390.212
398.212
398.212
398.212
399.212
398.212
394.212
394.212
394.212
394.212
394.212
395.212
395.212
394.212
395.212
391.212
395.212
399.212
399.212
399.212
399.212
399.212
399.212
399.212
400.212
399.212
399.212
395.212
395.212
395.212
396.212
396.212
396.212
396.212
395.212
396.212
396.212
395.212
400.212
400.212
400.212
400.212
400.212
400.212
400.212
400.212
403.212
400.212
401.212
401.212
400.212
400.212
401.212
400.212
401.212
401.212
401.212
401.212
401.212
401.212
402.212
401.212
401.212
401.212
401.212
401.212
401.212
401.212
401.212
401.212
402.212
401.212
401.212
402.212
401.212
401.212
402.212
402.212
402.212
402.212
402.212
398.212
402.212
402.212
402.212
402.212
402.212
402.212
403.212
402.212
403.212
403.212
402.212
402.212
402.212
403.212
403.212
403.212
403.212
403.212
403.212
403.212
403.212
403.212
403.212
403.212
404.212
403.212
399.212
399.212
399.212
404.212
404.212
403.212
403.212
403.212
403.212
404.212
404.212
404.212
404.212
404.212
404.212
404.212
404.212
404.212
404.212
404.212
404.212
404.212
400.212
404.212
404.212
405.212
404.212
404.212
405.212
405.212
404.212
412.212
407.212
405.212
406.212
407.212
401.212
406.212
405.212
401.212
401.212
401.212
401.212
405.212
405.212
405.212
405.212
405.212
397.212
406.212
406.212
405.212
405.212
406.212
406.212
401.212
401.212
397.212
397.212
397.212
402.212
402.212
402.212
402.212
402.212
402.212
402.212
402.212
407.212
408.212
407.212
406.212
407.212
407.212
407.212
407.212
407.212
407.212
407.212
407.212
402.212
403.212
402.212
398.212
405.212
398.212
398.212
403.212
403.212
403.212
403.212
408.212
407.212
409.212
408.212
408.212
408.212
408.212
408.212
408.212
408.212
408.212
408.212
404.212
404.212
403.212
404.212
404.212
405.212
408.212
408.212
409.212
409.212
409.212
408.212
409.212
409.212
409.212
409.212
409.212
409.212
408.212
404.212
400.212
401.212
400.212
395.212
396.212
400.212
391.212
396.212
396.212
396.212
400.212
391.212
396.212
396.212
396.212
396.212
401.212
396.212
401.212
396.212
396.212
396.212
401.212
401.212
401.212
401.212
402.212
401.212
396.212
397.212
392.212
392.212
392.212
397.212
392.212
393.212
397.212
393.212
397.212
397.212
397.212
397.212
403.212
402.212
402.212
402.212
407.212
408.212
407.212
407.212
407.212
407.212
407.212
412.212
407.212
402.212
407.212
407.212
412.212
412.212
412.212
412.212
408.212
403.212
407.212
405.212
407.212
412.212
412.212
412.212
412.212
408.212
412.212
408.212
403.212
404.212
403.212
403.212
408.212
403.212
403.212
403.212
408.212
413.212
408.212
413.212
414.212
414.212
408.212
413.212
413.212
409.212
409.212
409.212
409.212
404.212
409.212
409.212
410.212
414.212
414.212
414.212
414.212
414.212
414.212
414.212
409.212
414.212
414.212
415.212
405.212
405.212
411.212
405.212
405.212
410.212
414.212
415.212
410.212
416.212
401.212
400.212
400.212
400.212
400.212
406.212
410.212
410.212
410.212
411.212
406.212
416.212
410.212
416.212
415.212
416.212
416.212
416.212
416.212
416.212
416.212
416.212
411.212
416.212
416.212
416.212
417.212
416.212
407.212
411.212
411.212
412.212
406.212
407.212
412.212
411.212
412.212
412.212
417.212
417.212
417.212
417.212
417.212
417.212
417.212
417.212
417.212
417.212
417.212
417.212
418.212
418.212
412.212
418.212
417.212
418.212
418.212
418.212
417.212
418.212
418.212
418.212
419.212
418.212
418.212
418.212
418.212
418.212
418.212
418.212
413.212
418.212
404.212
403.212
404.212
403.212
408.212
413.212
414.212
413.212
414.212
413.212
414.212
414.212
419.212
419.212
419.212
419.212
419.212
414.212
419.212
414.212
414.212
414.212
417.212
414.212
419.212
419.212
420.212
420.212
420.212
420.212
420.212
420.212
420.212
420.212
420.212
420.212
415.212
420.212
420.212
415.212
415.212
421.212
410.212
410.212
411.212
421.212
421.212
420.212
420.212
420.212
421.212
421.212
421.212
421.212
421.212
421.212
421.212
421.212
416.212
421.212
421.212
421.212
421.212
421.212
416.212
416.212
416.212
416.212
416.212
416.212
411.212
412.212
411.212
411.212
413.212
417.212
416.212
417.212
417.212
417.212
417.212
417.212
417.212
417.212
422.212
424.212
422.212
423.212
423.212
417.212
422.212
418.212
423.212
423.212
423.212
423.212
423.212
423.212
423.212
423.212
423.212
423.212
423.212
423.212
424.212
424.212
423.212
423.212
418.212
418.212
418.212
419.212
413.212
403.212
403.212
408.212
418.212
418.212
418.212
419.212
424.212
424.212
424.212
424.212
424.212
425.212
425.212
424.212
425.212
425.212
424.212
425.212
425.212
425.212
425.212
425.212
428.212
425.212
425.212
425.212
425.212
425.212
425.212
425.212
425.212
425.212
426.212
425.212
425.212
425.212
426.212
426.212
425.212
426.212
426.212
426.212
426.212
426.212
426.212
426.212
426.212
426.212
426.212
426.212
415.212
416.212
415.212
426.212
421.212
422.212
415.212
421.212
421.212
421.212
421.212
426.212
427.212
427.212
427.212
427.212
427.212
427.212
427.212
427.212
427.212
427.212
427.212
428.212
428.212
427.212
427.212
428.212
427.212
428.212
427.212
428.212
428.212
417.212
417.212
422.212
422.212
422.212
428.212
428.212
428.212
428.212
429.212
428.212
429.212
429.212
428.212
428.212
431.212
429.212
429.212
429.212
429.212
429.212
429.212
429.212
430.212
429.212
429.212
429.212
429.212
423.212
424.212
423.212
430.212
429.212
430.212
429.212
430.212
429.212
434.212
430.212
430.212
430.212
430.212
430.212
430.212
430.212
430.212
430.212
430.212
430.212
430.212
430.212
430.212
430.212
430.212
431.212
430.212
431.212
425.212
426.212
425.212
419.212
419.212
423.212
420.212
425.212
420.212
414.212
414.212
415.212
414.212
414.212
409.212
409.212
409.212
408.212
409.212
409.212
411.212
426.212
427.212
415.212
420.212
426.212
421.212
426.212
421.212
432.212
426.212
437.212
426.212
427.212
432.212
432.212
432.212
432.212
432.212
432.212
432.212
433.212
433.212
433.212
434.212
436.212
433.212
433.212
433.212
433.212
433.212
433.212
421.212
427.212
433.212
433.212
433.212
434.212
433.212
428.212
422.212
422.212
422.212
422.212
422.212
422.212
428.212
434.212
433.212
434.212
434.212
428.212
428.212
434.212
434.212
434.212
428.212
422.212
423.212
429.212
428.212
428.212
425.212
428.212
429.212
428.212
428.212
429.212
429.212
435.212
435.212
435.212
436.212
429.212
438.212
435.212
436.212
435.212
430.212
429.212
435.212
435.212
435.212
435.212
436.212
440.212
435.212
435.212
435.212
435.212
435.212
436.212
436.212
436.212
436.212
436.212
436.212
436.212
436.212
436.212
436.212
436.212
436.212
436.212
436.212
430.212
430.212
436.212
436.212
439.212
437.212
437.212
436.212
436.212
437.212
437.212
437.212
437.212
437.212
437.212
438.212
437.212
431.212
431.212
431.212
425.212
426.212
431.212
432.212
432.212
432.212
437.212
437.212
438.212
438.212
439.212
438.212
438.212
438.212
438.212
439.212
438.212
438.212
439.212
432.212
432.212
432.212
432.212
434.212
432.212
438.212
433.212
432.212
439.212
438.212
433.212
434.212
439.212
433.212
439.212
439.212
439.212
433.212
433.212
427.212
428.212
429.212
433.212
434.212
433.212
439.212
433.212
439.212
440.212
440.212
440.212
439.212
435.212
440.212
440.212
434.212
440.212
440.212
440.212
440.212
435.212
434.212
434.212
440.212
440.212
440.212
440.212
441.212
440.212
434.212
440.212
441.212
441.212
441.212
440.212
441.212
442.212
441.212
441.212
441.212
441.212
441.212
435.212
435.212
436.212
442.212
441.212
443.212
441.212
441.212
441.212
442.212
442.212
436.212
435.212
436.212
436.212
436.212
436.212
442.212
442.212
442.212
436.212
436.212
436.212
436.212
436.212
436.212
443.212
443.212
443.212
442.212
442.212
442.212
444.212
443.212
443.212
444.212
443.212
443.212
443.212
443.212
443.212
443.212
443.212
444.212
443.212
437.212
431.212
437.212
438.212
431.212
444.212
444.212
444.212
446.212
443.212
444.212
437.212
438.212
438.212
438.212
438.212
438.212
438.212
438.212
432.212
432.212
432.212
432.212
432.212
426.212
432.212
432.212
432.212
439.212
438.212
438.212
438.212
445.212
445.212
445.212
445.212
445.212
445.212
445.212
446.212
445.212
446.212
446.212
446.212
439.212
439.212
439.212
439.212
439.212
439.212
445.212
439.212
440.212
439.212
440.212
441.212
433.212
440.212
446.212
446.212
446.212
447.212
447.212
440.212
446.212
440.212
440.212
427.212
440.212
440.212
440.212
441.212
447.212
446.212
447.212
447.212
447.212
447.212
447.212
441.212
441.212
441.212
447.212
447.212
447.212
447.212
448.212
448.212
447.212
447.212
447.212
448.212
447.212
448.212
448.212
448.212
448.212
448.212
448.212
448.212
448.212
448.212
449.212
448.212
448.212
442.212
442.212
442.212
448.212
450.212
449.212
449.212
448.212
449.212
449.212
449.212
449.212
449.212
450.212
449.212
450.212
449.212
449.212
449.212
443.212
450.212
450.212
449.212
449.212
444.212
445.212
449.212
450.212
450.212
444.212
450.212
450.212
450.212
443.212
450.212
443.212
450.212
444.212
444.212
444.212
444.212
450.212
451.212
451.212
450.212
452.212
451.212
444.212
450.212
451.212
451.212
451.212
451.212
444.212
444.212
438.212
438.212
439.212
438.212
445.212
444.212
445.212
444.212
445.212
445.212
445.212
451.212
451.212
452.212
452.212
452.212
454.212
452.212
452.212
452.212
452.212
453.212
452.212
446.212
446.212
446.212
442.212
439.212
439.212
439.212
446.212
446.212
446.212
446.212
453.212
452.212
453.212
452.212
453.212
453.212
453.212
453.212
453.212
453.212
453.212
453.212
454.212
453.212
447.212
446.212
446.212
453.212
454.212
446.212
447.212
448.212
454.212
453.212
453.212
454.212
454.212
454.212
454.212
454.212
454.212
454.212
456.212
455.212
454.212
455.212
448.212
447.212
441.212
441.212
441.212
435.212
434.212
434.212
435.212
434.212
441.212
441.212
434.212
434.212
441.212
450.212
441.212
441.212
435.212
434.212
434.212
434.212
442.212
441.212
442.212
442.212
428.212
442.212
446.212
442.212
442.212
442.212
449.212
449.212
456.212
456.212
449.212
442.212
435.212
435.212
450.212
449.212
457.212
456.212
456.212
449.212
450.212
450.212
450.212
450.212
450.212
450.212
457.212
457.212
450.212
450.212
457.212
457.212
458.212
457.212
457.212
457.212
457.212
457.212
458.212
457.212
458.212
451.212
445.212
430.212
430.212
430.212
437.212
437.212
444.212
451.212
451.212
451.212
458.212
458.212
458.212
451.212
444.212
444.212
453.212
451.212
451.212
458.212
458.212
459.212
458.212
459.212
459.212
459.212
459.212
460.212
461.212
452.212
452.212
454.212
459.212
462.212
459.212
452.212
459.212
452.212
453.212
452.212
453.212
452.212
445.212
446.212
445.212
446.212
447.212
445.212
445.212
453.212
453.212
453.212
453.212
453.212
453.212
453.212
453.212
453.212
460.212
460.212
461.212
460.212
461.212
460.212
460.212
461.212
461.212
461.212
461.212
461.212
461.212
461.212
461.212
461.212
461.212
461.212
461.212
461.212
461.212
461.212
461.212
461.212
461.212
461.212
454.212
454.212
455.212
454.212
455.212
456.212
454.212
454.212
454.212
448.212
448.212
448.212
447.212
448.212
444.212
440.212
455.212
455.212
448.212
441.212
455.212
455.212
455.212
456.212
455.212
463.212
463.212
456.212
463.212
448.212
456.212
457.212
456.212
456.212
463.212
464.212
463.212
463.212
449.212
463.212
463.212
463.212
464.212
463.212
463.212
464.212
457.212
450.212
456.212
457.212
464.212
464.212
457.212
457.212
449.212
452.212
457.212
450.212
450.212
457.212
457.212
457.212
467.212
464.212
465.212
458.212
460.212
457.212
457.212
457.212
465.212
458.212
457.212
458.212
450.212
457.212
465.212
465.212
466.212
458.212
458.212
465.212
459.212
458.212
451.212
451.212
451.212
460.212
458.212
467.212
466.212
470.212
470.212
467.212
459.212
452.212
451.212
451.212
451.212
452.212
459.212
459.212
459.212
444.212
444.212
452.212
444.212
452.212
459.212
466.212
467.212
467.212
467.212
467.212
452.212
452.212
452.212
452.212
452.212
452.212
460.212
460.212
452.212
453.212
452.212
452.212
452.212
461.212
460.212
468.212
461.212
460.212
460.212
454.212
453.212
460.212
459.212
453.212
453.212
446.212
453.212
454.212
463.212
469.212
468.212
461.212
462.212
463.212
446.212
446.212
446.212
447.212
447.212
454.212
439.212
454.212
459.212
463.212
461.212
463.212
461.212
471.212
469.212
470.212
469.212
470.212
469.212
470.212
462.212
464.212
462.212
464.212
463.212
465.212
470.212
471.212
470.212
470.212
471.212
471.212
471.212
470.212
472.212
462.212
455.212
456.212
462.212
471.212
470.212
470.212
470.212
471.212
470.212
472.212
470.212
472.212
473.212
471.212
471.212
471.212
472.212
471.212
471.212
464.212
464.212
464.212
448.212
457.212
464.212
456.212
456.212
456.212
457.212
458.212
457.212
456.212
457.212
456.212
464.212
465.212
466.212
465.212
465.212
466.212
472.212
472.212
472.212
473.212
472.212
472.212
472.212
473.212
465.212
465.212
465.212
465.212
466.212
465.212
465.212
459.212
458.212
450.212
450.212
457.212
457.212
458.212
465.212
465.212
465.212
466.212
466.212
465.212
466.212
473.212
474.212
474.212
474.212
479.212
466.212
466.212
475.212
475.212
466.212
474.212
466.212
474.212
474.212
474.212
475.212
474.212
474.212
474.212
474.212
476.212
459.212
459.212
459.212
459.212
468.212
475.212
475.212
476.212
475.212
475.212
475.212
467.212
467.212
467.212
476.212
475.212
475.212
475.212
476.212
476.212
476.212
476.212
476.212
475.212
476.212
476.212
476.212
476.212
476.212
476.212
477.212
476.212
476.212
476.212
476.212
468.212
460.212
471.212
461.212
460.212
476.212
476.212
461.212
461.212
461.212
461.212
461.212
469.212
477.212
477.212
477.212
477.212
477.212
477.212
477.212
477.212
477.212
477.212
478.212
478.212
477.212
477.212
477.212
478.212
478.212
478.212
470.212
462.212
470.212
462.212
470.212
462.212
462.212
462.212
470.212
478.212
478.212
479.212
478.212
478.212
479.212
479.212
470.212
471.212
471.212
471.212
471.212
470.212
479.212
479.212
479.212
479.212
479.212
479.212
480.212
479.212
479.212
479.212
479.212
479.212
479.212
479.212
479.212
480.212
479.212
480.212
479.212
480.212
480.212
472.212
471.212
472.212
472.212
480.212
464.212
480.212
480.212
480.212
480.212
474.212
472.212
472.212
480.212
480.212
480.212
481.212
481.212
480.212
480.212
482.212
481.212
481.212
481.212
481.212
481.212
481.212
482.212
481.212
481.212
481.212
482.212
484.212
481.212
481.212
481.212
481.212
482.212
481.212
481.212
484.212
482.212
482.212
482.212
482.212
482.212
482.212
482.212
482.212
482.212
482.212
482.212
483.212
482.212
482.212
482.212
482.212
482.212
483.212
482.212
483.212
484.212
482.212
483.212
483.212
483.212
483.212
483.212
484.212
483.212
484.212
475.212
475.212
483.212
483.212
483.212
483.212
483.212
485.212
484.212
484.212
483.212
484.212
484.212
484.212
484.212
484.212
484.212
484.212
485.212
484.212
484.212
484.212
484.212
485.212
484.212
484.212
486.212
484.212
485.212
485.212
484.212
485.212
485.212
485.212
484.212
484.212
485.212
485.212
485.212
485.212
485.212
485.212
485.212
485.212
485.212
485.212
485.212
480.212
477.212
477.212
485.212
486.212
479.212
486.212
487.212
486.212
485.212
486.212
486.212
486.212
486.212
486.212
486.212
486.212
487.212
486.212
487.212
486.212
486.212
486.212
487.212
487.212
487.212
487.212
487.212
486.212
486.212
487.212
493.212
487.212
487.212
487.212
487.212
488.212
487.212
491.212
487.212
487.212
489.212
488.212
488.212
486.212
495.212
491.212
490.212
488.212
488.212
487.212
488.212
488.212
488.212
489.212
488.212
488.212
488.212
492.212
488.212
488.212
488.212
489.212
488.212
488.212
489.212
488.212
488.212
488.212
488.212
489.212
489.212
489.212
489.212
490.212
489.212
489.212
489.212
489.212
491.212
473.212
472.212
472.212
481.212
472.212
480.212
490.212
481.212
472.212
473.212
490.212
490.212
494.212
490.212
491.212
490.212
499.212
491.212
490.212
490.212
490.212
490.212
490.212
490.212
490.212
475.212
484.212
482.212
481.212
473.212
473.212
490.212
490.212
491.212
491.212
491.212
491.212
491.212
491.212
491.212
491.212
491.212
491.212
482.212
492.212
492.212
491.212
491.212
482.212
483.212
484.212
484.212
483.212
474.212
484.212
492.212
492.212
483.212
484.212
492.212
492.212
483.212
492.212
492.212
493.212
492.212
492.212
493.212
492.212
492.212
483.212
483.212
493.212
493.212
483.212
484.212
483.212
493.212
493.212
493.212
493.212
493.212
493.212
493.212
493.212
494.212
493.212
494.212
493.212
497.212
493.212
493.212
495.212
485.212
494.212
494.212
494.212
494.212
493.212
494.212
494.212
485.212
485.212
485.212
494.212
498.212
494.212
496.212
494.212
494.212
494.212
495.212
494.212
495.212
494.212
494.212
494.212
494.212
495.212
495.212
495.212
495.212
495.212
477.212
478.212
477.212
486.212
497.212
495.212
495.212
496.212
496.212
496.212
495.212
495.212
498.212
495.212
496.212
495.212
524.212
526.212
506.212
490.212
498.212
478.212
487.212
494.212
499.212
497.212
496.212
497.212
503.212
507.212
514.212
498.212
497.212
496.212
497.212
498.212
497.212
487.212
487.212
479.212
497.212
497.212
507.212
502.212
499.212
498.212
498.212
497.212
500.212
493.212
497.212
505.212
503.212
501.212
503.212
496.212
491.212
500.212
501.212
501.212
501.212
502.212
500.212
504.212
498.212
498.212
498.212
503.212
489.212
490.212
498.212
498.212
498.212
500.212
499.212
499.212
500.212
499.212
499.212
499.212
500.212
501.212
499.212
500.212
502.212
500.212
499.212
490.212
491.212
500.212
490.212
490.212
481.212
500.212
500.212
500.212
499.212
491.212
491.212
500.212
500.212
501.212
501.212
501.212
500.212
500.212
500.212
501.212
500.212
503.212
508.212
501.212
492.212
491.212
492.212
501.212
500.212
501.212
500.212
502.212
502.212
501.212
501.212
501.212
501.212
501.212
501.212
503.212
502.212
501.212
502.212
501.212
503.212
503.212
502.212
501.212
503.212
505.212
503.212
503.212
502.212
502.212
507.212
502.212
508.212
505.212
503.212
502.212
502.212
503.212
512.212
512.212
511.212
505.212
510.212
506.212
503.212
508.212
504.212
522.212
530.212
512.212
513.212
509.212
525.212
515.212
520.212
521.212
506.212
521.212
538.212
526.212
506.212
504.212
528.212
510.212
504.212
510.212
506.212
511.212
508.212
510.212
512.212
504.212
509.212
507.212
504.212
504.212
504.212
504.212
504.212
504.212
510.212
504.212
486.212
495.212
504.212
496.212
487.212
496.212
496.212
495.212
505.212
505.212
495.212
504.212
506.212
505.212
505.212
505.212
505.212
505.212
508.212
503.212
499.212
506.212
505.212
505.212
506.212
506.212
496.212
497.212
505.212
496.212
496.212
496.212
505.212
506.212
497.212
496.212
487.212
487.212
478.212
487.212
478.212
488.212
497.212
497.212
496.212
498.212
507.212
507.212
507.212
497.212
497.212
497.212
497.212
488.212
488.212
498.212
497.212
488.212
498.212
497.212
498.212
507.212
508.212
499.212
499.212
498.212
499.212
498.212
489.212
489.212
488.212
489.212
489.212
498.212
499.212
501.212
499.212
498.212
498.212
498.212
499.212
508.212
508.212
512.212
509.212
508.212
510.212
519.212
512.212
509.212
520.212
511.212
509.212
510.212
509.212
509.212
509.212
499.212
509.212


==> images/figures/comparision_result_folder/haloc_feature_extraction.txt <==
316
312
349
323
330
309
297
305
313
301
301
302
294
301
298
288
291
288
291
297
298
303
294
306
307
306
315
297
291
288
294
297
300
300
317
323
313
322
313
323
323
301
312
310
307
313
303
327
331
305
300
304
302
291
294
299
301
299
307
294
296
292
296
306
298
303
300
294
299
312
296
294
298
300
303
298
305
303
298
297
298
309
297
296
299
293
295
290
288
295
318
347
302
295
294
296
306
297
285
286
285
286
293
298
283
285
286
283
285
285
290
291
287
289
293
293
294
296
295
286
300
290
294
300
292
288
293
306
297
301
301
301
296
296
298
295
297
294
303
307
303
292
288
292
282
286
285
283
289
293
289
303
295
283
288
284
286
294
290
297
293
296
295
299
303
296
290
292
301
299
292
300
286
291
287
285
283
282
287
284
281
284
282
284
293
283
289
290
291
290
289
285
286
291
290
285
293
289
288
291
291
285
289
287
295
296
290
290
293
289
283
288
286
283
283
284
286
288
293
292
288
283
285
282
287
297
286
293
287
288
286
282
285
283
286
290
283
286
288
279
284
282
284
276
281
275
279
279
273
278
276
276
285
282
285
283
277
279
282
291
273
272
272
282
283
277
280
279
283
287
274
277
292
285
284
282
293
288
281
284
288
286
291
288
295
286
290
300
285
304
309
303
316
310
304
294
294
283
296
304
298
306
296
289
306
294
292
306
297
307
298
296
292
292
302
306
298
297
297
301
311
299
295
297
296
301
317
299
306
300
292
300
299
302
305
301
300
333
319
306
296
313
302
294
302
325
300
296
292
318
297
305
298
287
298
296
292
287
287
288
297
291
305
290
288
297
297
287
286
307
301
294
308
294
297
293
307
295
294
303
313
314
296
302
286
281
300
343
352
293
298
299
293
310
304
294
284
289
282
300
291
307
298
287
291
322
287
293
315
290
305
319
292
308
294
295
309
298
292
289
293
301
301
306
298
297
311
305
290
287
293
304
289
291
284
301
292
302
298
297
307
297
307
323
303
308
310
305
320
308
300
303
303
300
299
304
303
288
288
295
284
295
300
311
290
298
286
289
287
303
298
297
299
308
301
292
300
296
315
312
316
311
309
294
303
310
295
298
315
299
301
300
307
310
314
303
299
316
299
299
306
307
290
294
303
299
303
297
317
329
306
337
314
316
312
301
298
311
309
300
315
303
315
315
305
305
305
297
295
294
315
322
295
298
300
326
299
297
298
291
298
307
305
295
294
290
301
308
302
299
305
313
294
306
304
297
292
297
295
307
313
313
294
307
294
300
292
295
307
299
298
294
296
305
328
295
303
314
315
311
304
307
302
310
303
301
299
308
301
317
306
306
312
306
303
304
322
303
303
303
313
312
299
298
298
322
320
302
308
293
289
295
315
296
300
289
290
292
294
298
303
298
301
298
295
296
297
292
293
300
300
296
299
304
302
311
310
319
316
306
296
300
295
300
310
293
292
301
302
306
318
315
320
313
305
313
303
296
296
288
295
298
321
304
304
303
314
297
304
300
301
306
316
298
297
296
320
336
318
306
315
310
324
321
305
348
314
305
306
323
310
314
304
304
305
312
310
311
304
325
291
294
304
295
293
298
298
300
303
313
310
307
318
316
303
314
311
318
310
311
331
317
306
305
307
308
315
308
304
306
308
303
299
307
309
321
303
306
310
296
306
317
304
303
294
301
294
294
293
292
294
292
302
292
296
293
291
311
295
285
296
300
291
299
312
305
311
304
301
313
330
317
315
314
320
319
319
318
306
311
317
318
318
305
303
311
301
314
312
312
308
316
313
303
300
306
309
300
308
312
305
306
310
305
311
315
304
308
297
314
307
300
303
335
294
321
292
301
302
296
293
294
305
307
297
303
303
292
314
303
292
294
296
303
299
299
299
300
303
303
298
305
303
296
303
307
306
291
300
291
295
294
294
289
302
310
301
309
291
306
288
292
283
294
300
299
348
290
283
298
299
295
294
291
294
286
288
290
299
294
285
308
314
313
307
298
307
298
286
302
301
308
292
299
311
308
300
311
306
304
312
324
309
316
312
298
304
298
309
319
305
305
303
302
301
289
295
301
296
299
315
335
301
313
312
295
299
301
306
309
302
311
310
305
321
306
303
321
328
302
302
292
305
303
313
321
317
310
305
299
306
321
308
324
310
302
330
306
315
296
300
307
295
307
305
303
302
294
298
293
303
306
297
309
292
298
298
301
293
297
302
305
298
295
296
293
300
311
302
297
306
298
294
297
295
294
302
296
300
305
304
299
310
299
297
300
301
292
291
293
291
299
314
305
305
305
298
290
303
312
297
302
305
303
308
333
302
317
316
313
300
300
317
300
312
298
311
297
301
302
298
315
301
304
300
298
289
302
298
305
286
300
301
302
296
303
306
317
319
305
321
325
325
327
325
316
311
344
320
330
328
330
330
341
335
355
344
336
334
334
337
323
333
343
331
328
336
319
326
310
331
309
314
302
327
306
309
309
303
302
307
298
319
297
294
294
293
288
293
297
286
285
296
283
292
286
282
286
287
287
311
296
283
293
286
292
293
294
296
288
286
299
294
286
287
290
293
289
285
289
284
288
291
307
296
307
299
299
299
297
299
300
304
305
302
297
303
300
301
309
312
302
301
312
302
302
309
298
311
301
302
302
302
296
304
300
299
303
310
313
299
306
326
311
308
307
317
309
306
316
309
311
309
310
297
300
295
299
297
310
299
289
294
297
292
292
296
291
293
292
302
302
313
312
298
315
294
290
292
293
289
288
296
293
292
290
287
290
287
289
287
288
297
288
285
299
292
292
284
295
296
314
297
304
299
298
296
304
303
297
294
303
304
293
303
291
291
290
289
294
290
297
289
288
297
302
290
292
301
299
320
309
299
309
294
297
298
290
312
297
295
308
299
307
313
306
306
299
302
301
304
304
311
298
299
296
297
300
294
298
299
306
292
294
309
293
288
300
303
294
294
296
298
291
310
313
308
305
303
304
307
309
302
300
299
298
302
297
290
293
292
287
293
292
312
296
301
297
298
292
311
298
293
287
297
319
293
292
310
297
292
293
292
303
296
307
293
297
290
299
315
282
295
312
289
288
293
318
289
291
296
303
284
291
293
291
283
287
288
288
290
307
293
285
299
291
287
294
290
287
286
287
283
286
303
286
284
301
308
293
286
294
286
297
287
287
283
282
287
304
285
292
294
282
290
283
291
293
294
295
295
292
295
293
300
294
299
298
300
292
293
286
291
299
296
291
294
298
300
299
304
312
305
315
313
308
303
299
296
299
314
310
310
306
297
299
302
302
310
316
312
302
318
300
303
300
304
299
301
308
301
302
319
311
317
302
298
302
304
304
304
306
304
299
307
306
308
318
299
295
315
297
301
295
301
294
291
307
303
295
304
305
304
305
309
293
314
311
296
307
297
293
302
295
304
307
304
314
300
305
290
288
289
297
290
304
294
289
301
306
299
289
290
297
303
297
308
295
309
303
289
290
291
298
299
290
306
301
299
305
294
293
301
317
293
299
287
291
293
304
308
305
308
301
302
303
302
308
310
316
303
307
301
303
300
316
316
306
315
319
318
313
315
308
308
301
304
302
296
298
296
295
300
289
293
304
311
302
288
294
296
303
297
292
301
300
303
307
306
307
306
308
311
320
309
305
305
301
299
300
289
292
296
308
302
291
297
290
296
306
304
305
298
302
307
305
302
305
307
302
299
307
314
301
302
297
327
337
300
293
291
293
295
296
316
298
292
294
301
292
300
291
289
292
306
290
286
287
288
293
289
315
320
299
289
303
290
288
292
300
299
299
308
303
294
288
295
306
307
299
298
302
292
292
297
296
292
298
293
284
291
286
288
296
294
291
290
293
288
296
308
301
299
292
334
309
294
299
309
330
307
300
302
310
294
313
330
300
304
303
301
307
309
304
300
303
299
303
295
297
305
309
299
294
295
296
298
324
322
327
312
306
312
310
317
309
302
306
302
311
299
311
304
306
293
298
298
301
297
288
290
294
301
311
301
309
317
293
302
295
289
289
306
317
293
299
289
292
304
293
297
300
317
305
319
306
308
316
304
307
322
313
314
313
301
320
316
301
306
301
295
295
289
294
303
310
307
299
296
322
299
309
305
301
314
312
316
315
334
299
302
292
302
303
300
297
297
310
307
298
299
299
298
302
303
304
307
298
304
302
307
305
305
297
293
308
324
286
283
290
290
301
297
289
291
289
289
301
293
297
295
298
300
302
299
293
302
298
307
293
291
295
296
300
322
324
310
313
312
311
305
302
305
304
300
334
313
302
314
313
323
308
310
318
311
317
315
319
334
329
329
309
317
314
307
308
309
325
348
327
310
324
325
321
308
296
303
303
297
301
295
292
295
305
321
312
304
309
293
303
316
310
306
302
307
311
302
316
302
315
302
307
307
316
310
300
304
303
324
309
321
311
319
320
310
307
319
314
318
314
310
316
318
313
316
307
311
304
319
307
310
303
321
313
315
329
315
313
321
321
320
324
319
312
313
314
301
300
307
296
298
299
303
312
328
308
317
305
300
309
309
309
296
301
318
290
301
298
290
296
302
300
295
288
288
299
299
300
314
313
306
310
311
307
313
321
309
328
316
291
303
302
295
302
297
292
296
301
317
322
302
296
303
299
301
297
304
296
303
292
306
315
337
310
307
313
300
309
321
308
315
320
312
312
302
314
318
309
319
320
316
319
330
337
328
308
330
309
310
308
309
305
314
309
309
300
300
302
299
310
295
289
294
295
294
295
311
307
321
315
296
304
297
303
304
305
309
304
301
306
295
302
312
317
302
303
298
309
308
302
311
307
306
307
311
297
310
295
293
314
298
304
303
297
302
322
310
303
306
310
303
311
306
301
311
311
320
319
302
308
294
290
290
283
288
293
292
293
293
288
308
288
289
285
297
295
296
286
295
290
293
300
291
294
307
296
301
301
315
301
303
304
298
303
303
290
299
304
289
301
303
291
288
291
286
289
288
298
290
293
287
298
295
291
289
293
299
299
313
300
299
293
300
294
298
299
300
298
294
297
301
312
300
296
297
290
291
290
293
297
299
290
295
292
287
290
290
307
315
312
306
303
305
290
291
296
294
290
287
294
296
293
306
308
302
309
292
298
297
281
297
307
292
307
294
307
289
286
294
303
302
306
292
295
293
296
296
288
299
291
293
291
289
298
299
297
292
295
298
297
306
303
306
302
304
299
296
299
302
299
304
296
297
296
305
315
300
311
312
314
324
312
320
302
317
314
326
320
315
310
315
315
308
308
316
305
310
304
303
346
306
347
313
309
315
302
322
312
308
311
310
301
306
313
326
315
305
305
310
307
318
309
313
314
314
320
324
310
312
300
300
308
300
304
310
314
313
339
328
321
323
321
336
333
321
329
319
310
312
313
312
308
318
322
333
311
305
313
311
299
310
305
301
302
311
304
311
304
296
314
304
313
298
301
284
301
299
289
288
287
297
289
282
295
289
291
290
289
292
302
295
290
298
296
302
298
296
291
291
286
282
285
293
287
308
299
288
297
286
279
284
281
280
281
274
283
282
283
278
279
288
285
292
282
281
288
277
279
276
281
283
284
285
282
282
287
291
282
280
276
289
282
281
279
283
282
281
283
280
280
292
285
287
286
298
287
304
283
294
284
284
286
287
280
291
282
278
281
290
279
284
283
286
284
282
277
279
285
278
287
279
287
288
283
281
280
294
281
288
275
280
283
285
279
276
283
285
284
286
281
278
276
276
281
280
289
288
292
282
281
287
279
284
284
285
288
281
278
289
289
282
283
288
286
287
295
285
291
295
283
285
282
285
278
282
284
285
277
287
292
287
282
294
287
294
297
291
287
292
286
286
292
285
289
285
291
293
284
287
286
283
290
285
290
286
290
289
285
289
288
286
281
283
283
289
290
289
287
292
287
293
285
291
288
291
289
290
292
295
292
285
282
288
283
287
290
293
285
297
293
293
299
294
287
299
300
295
292
292
294
293
289
290
294
294
290
292
290
288
286
286
290
287
283
284
298
282
288
290
285
281
283
280
284
280
283
286
282
284
282
287
292
283
280
285
293
286
283
281
282
292
301
300
302
299
302
289
300
312
304
301
309
307
302
292
300
300
308
299
313
299
298
290
292
299
320
294
306
302
310
303
302
305
305
305
312
299
305
305
308
316
318
325
308
301
300
302
304
295
311
296
292
295
286
292
292
286
296
308
301
303
300
294
305
302
301
298
303
307
305
320
317
313
315
307
293
291
295
293
301
301
313
300
299
306
315
322
307
307
310
318
321
310
316
310
313
319
316
305
312
323
320
309
311
311
302
307
296
295
300
302
302
293
302
305
316
300
304
308
309
303
308
303
312
303
301
304
300
302
302
314
302
301
293
295
294
287
297
291
288
317
298
294
296
300
291
301
299
302
302
301
309
303
304
304
302
311
305
298
301
301
307
300
293
301
300
307
301
298
310
309
319
306
306
315
312
308
326
312
321
326
309
302
296
303
293
299
295
303
295
307
297
292
296
289
288
286
294
285
287
282
288
282
290
285
287
291
292
290
289
291
285
292
294
304
287
285
283
290
290
285
289
283
305
293
294
284
289
305
301
292
287
290
295
293
294
291
295
286
294
307
303
287
304
290
297
293
296
293
295
293
294
288
294
296
304
294
298
295
292
297
294
295
289
292
299
287
292
291
298
303
293
293
291
288
295
283
297
280
284
289
294
293
287
284
281
298
286
280
283
283
282
289
288
284
295
293
289
290
292
297
297
294
305
307
305
298
308
307
300
298
305
298
295
296
297
304
304
301
298
303
304
321
309
312
303
303
299
309
303
306
305
308
313
312
309
311
315
321
313
316
311
311
301
306
311
302
319
313
310
309
311
306
305
302
305
299
296
302
302
304
299
293
292
296
318
289
289
285
284
291
295
292
291
297
287
284
292
311
295
290
288
295
296
291
290
298
294
296
298
298
292
298
297
309
306
291
301
289
295
312
303
297
297
291
290
302
298
308
302
302
287
295
298
293
288
300
293
297
302
296
299
294
289
298
295
293
307
289
297
287
289
298
293
293
293
297
299
295
291
293
327
300
286
299
281
282
288
284
291
285
288
293
287
289
288
285
299
297
294
302
296
295
297
298
303
294
289
295
300
297
298
301
296
298
296
302
294
302
292
290
292
303
290
292
295
294
290
293
306
288
291
287
295
303
289
291
290
289
296
299
297
293
301
315
292
293
300
301
297
299
307
300
295
299
297
295
296
305
303
291
302
298
299
293
293
300
297
307
298
299
292
294
297
298
301
295
290
291
298
295
297
293
299
298
299
298
291
289
295
290
320
298
295
311
295
302
301
298
299
294
299
297
300
291
299
299
292
290
287
292
283
279
284
280
283
280
280
289
284
288
284
288
280
291
279
288
277
282
288
284
285
287
291
288
290
308
296
308
305
305
300
303
302
300
310
308
308
308
302
305
298
317
311
311
310
304
322
309
304
319
312
307
297
299
305
314
307
323
322
314
309
304
306
317
312
317
321
315
321
314
323
314
334
328
313
315
308
308
314
308
306
302
302
307
316
312
316
315
307
305
303
302
303
305
295
292
295
298
283
289
284
300
306
293
296
284
292
288
285
290
286
284
280
294
292
290
282
283
304
292
293
285
289
291
291
285
293
285
304
281
290
286
291
286
290
305
298
293
297
285
285
282
287
292
292
280
286
287
282
291
291
280
285
282
291
289
288
277
287
296
292
287
297
287
290
291
286
281
297
286
291
286
290
282
288
294
289
287
287
296
297
292
295
296
303
296
303
298
301
292
293
290
300
294
295
289
291
307
290
286
288
286
296
292
293
285
293
283
299
292
290
298
298
308
302
299
313
305
306
315
311
292
294
299
294
298
295
294
303
313
304
313
315
294
313
302
313
306
295
306
304
307
301
307
300
338
307
306
319
303
303
300
302
292
290
304
314
308
295
289
300
303
295
311
311
317
302
340
317
309
319
317
299
306
316
304
301
305
328
320
314
304
309
318
307
336
310
309
319
323
316
321
315
321
314
307
306
302
314
289
291
303
293
304
298
307
293
296
297
289
289
292
299
306
296
297
312
302
289
289
285
295
288
290
294
287
287
324
322
310
298
301
298
291
288
285
290
282
292
302
297
290
301
293
307
292
285
289
304
301
308
292
289
292
304
298
310
301
318
318
302
316
316
301
319
328
310
324
300
306
298
308
318
318
307
301
312
297
302
296
292
299
298
295
289
288
300
296
293
292
294
292
301
302
303
296
296
304
303
302
310
303
306
303
302
306
297
308
292
292
300
294
293
297
307
294
297
305
311
318
321
308
315
309
304
313
299
297
288
298
292
293
290
290
281
280
285
285
283
295
289
287
297
289
306
300
294
297
299
299
305
318
308
308
331
319
314
308
313
301
292
297
317
309
306
303
302
303
295
310
306
297
306
317
293
301
312
305
298
297
304
289
291
292
282
284
300
284
283
288
286
285
293
295
291
293
295
286
291
297
298
297
292
290
289
293
289
292
299
295
293
299
284
285
284
288
296
284
282
285
288
278
285
286
280
278
286
287
280
289
290
288
281
284
289
290
287
285
285
284
295
288
287
292
288
287
286
288
297
301
300
301
298
302
301
300
298
300
298
305
299
292
293
297
293
295
297
283
287
293
294
298
291
300
302
293
307
294
295
301
307
299
298
297
287
288
289
285
292
290
286
278
290
289
289
287
287
295
287
294
298
289
291
301
305
311
311
316
297
310
294
301
293
295
291
296
296
311
295
294
294
301
299
285
294
288
285
297
286
285
283
281
288
282
285
282
284
293
288
298
294
289
283
285
287
293
288
297
297
295
292
298
296
290
285
284
283
290
288
283
287
288
287
285
290
289
285
290
293
301
293
290
290
299
297
293
289
301
293
297
293
289
296
303
297
304
311
298
298
302
299
298
303
298
317
319
310
311
316
309
305
306
314
321
312
316
309
307
298
304
301
315
299
297
297
288
289
298
294
292
299
287
288
287
285
283
295
289
288
281
285
290
287
294
294
288
285
291
286
282
285
290
289
299
289
289
282
289
290
282
288
286
289
288
283
290
289
288
289
290
291
285
292
310
293
301
288
282
295
292
291
289
287
299
290
287
285
286
286
294
284
283
289
285
294
293
289
286
291
289
293
286
284
295
293
284
290
283
296
285
288
286
288
285
281
293
292
289
283
286
294
286
320
293
288
286
298
285
285
279
287
284
285
291
285
287
286
281
283
296
301
283
287
280
280
277
284
288
289
284
284
284
282
285
286
288
288
294
293
288
291
289
297
286
292
287
284
285
285
280
287
286
291
283
280
289
285
284
298
300
285
287
297
294
314
296
299
299
297
287
295
293
294
296
295
295
296
289
293
295
292
291
292
289
299
295
293
292
298
301
286
288
291
293
299
294
290
293
293
301
307
304
291
299
288
295
299
293
295
288
293
284
287
281
282
284
296
284
284
289
291
291
294
296
285
290
289
292
289
289
288
289
292
283
296
288
286
287
293
291
299
320
298
297
298
303
286
298
302
287
288
286
298
294
290
291
290
288
284
288
288
284
279
287
290
285
283
283
283
282
288
287
278
286
286
288
277
299
280
282
285
287
291
285
284
294
293
293
289
298
287
282
291
289
287
286
282
280
281
282
295
293
284
287
291
291
290
292
303
300
282
285
283
296
290
296
290
290
301
293
290
298
302
295
291
286
283
284
279
288
291
284
288
287
285
287
289
294
293
288
293
286
283
280
286
290
284
285
293
282
283
284
288
294
295
287
289
291
294
295
291
291
292
299
319
292
279
286
291
292
290
293
290
289
293
298
295
289
301
289
291
288
291
287
290
290
298
302
303
300
299
295
302
319
312
320
306
308
306
304
308
303
302
312
309
312
311
307
305
312
308
316
316
319
308
310
309
302
302
308
301
296
309
308
299
293
298
290
288
302
295
295
289
287
286
282
288
285
283
291
286
279
283
280
287
286
280
294
290
286
287
286
279
284
282
284
284
281
289
294
288
293
285
287
285
284
283
284
294
286
282
278
286
287
290
299
298
289
300
304
291
295
298
296
302
300
294
291
302
293
306
298
300
289
293
301
291
290
289
298
294
300
296
296
294
301
292
292
294
299
295
290
293
295
294
291
292
298
295
288
294
288
299
291
295
292
295
299
299
289
287
297
293
297
292
293
292
293
297
298
300
304
301
300
307
298
291
293
294
295
294
298
295
295
291
288
291
294
288
294
291
292
291
288
285
289
303
293
289


==> images/figures/comparision_result_folder/hbst_all.txt <==
100
350
326
384
434
502
544
556
557
526
509
541
535
514
510
473
444
468
431
370
336
281
277
288
289
321
366
628
522
492
412
438
363
365
415
391
419
406
388
416
431
493
575
533
534
523
475
498
406
384
437
466
466
459
375
413
385
373
336
375
404
437
436
396
393
431
380
407
388
387
411
442
433
448
440
453
424
468
478
437
449
522
551
518
552
600
577
609
630
730
710
698
688
592
570
599
617
629
615
586
549
603
587
617
765
790
778
808
1050
1039
944
848
921
884
740
616
670
643
729
731
653
577
490
533
537
560
681
715
711
747
730
679
606
576
665
782
742
746
844
850
808
766
746
800
806
872
857
824
877
809
804
834
755
828
703
671
580
566
602
579
520
531
547
536
484
457
508
528
471
533
606
562
602
638
664
633
638
667
679
580
606
562
621
593
543
590
634
572
585
556
607
612
549
565
565
597
656
614
554
596
562
463
321
248
232
288
246
216
217
302
391
514
568
574
543
616
666
592
621
634
611
694
733
760
756
688
821
743
709
752
787
835
1000
1063
921
998
924
864
903
863
801
759
773
837
845
754
782
917
910
935
802
834
892
875
904
994
842
914
960
1087
1083
875
871
937
925
958
971
885
828
768
640
622
633
666
762
622
689
688
668
638
609
612
613
625
570
596
663
741
648
591
567
658
676
735
748
716
820
739
737
671
1772
666
674
685
559
574
548
571
529
549
499
490
538
603
580
539
578
585
628
689
575
454
422
483
412
491
614
632
662
571
601
705
666
735
735
780
720
654
713
694
516
499
515
563
545
593
589
711
800
677
639
743
768
783
822
921
830
777
777
865
861
1079
1158
993
1013
786
796
801
701
662
708
710
625
685
717
838
960
1041
983
922
858
912
1012
1144
1205
1151
1123
964
864
897
895
889
909
928
937
964
1065
1186
1154
1076
1216
1205
1199
1097
1279
1181
1312
1237
1347
1642
1384
1491
1450
1411
1353
1008
961
771
682
611
448
521
427
380
374
389
419
489
593
645
650
594
669
626
544
533
541
635
562
553
538
571
509
569
631
623
636
698
774
774
807
838
730
710
720
728
725
876
790
891
844
952
921
1094
1141
1132
1189
1030
1011
935
953
777
727
695
633
490
407
390
384
482
416
360
462
519
629
694
726
730
799
671
573
516
449
497
427
434
394
388
382
497
576
654
718
750
678
531
689
680
610
671
684
802
649
642
628
709
686
748
631
682
702
826
887
808
917
993
941
1113
1092
1055
1142
1106
1141
1113
1262
1346
1418
1588
1659
1583
1688
1706
2012
2231
2351
2609
2800
2575
2801
3177
3250
3527
3588
3942
3688
3672
3775
4127
3886
3943
3727
3779
3707
3793
3654
3782
3344
3212
3133
3119
2927
2930
2609
2347
2346
1939
1849
1712
1495
1601
1527
1267
1304
1160
834
928
829
836
822
778
822
720
617
568
430
413
405
399
434
499
476
483
476
480
406
426
408
442
514
491
538
680
635
678
687
660
367
347
440
343
343
450
492
592
726
484
457
409
396
264
284
276
195
211
199
222
243
248
316
361
441
454
415
476
493
465
393
411
390
314
296
275
304
312
290
339
407
542
529
434
579
597
499
492
402
397
461
415
360
398
358
396
409
429
453
508
466
446
475
483
509
520
540
534
547
596
585
490
522
440
374
473
494
498
403
498
472
452
475
429
430
469
382
429
401
391
418
412
457
397
410
395
454
386
413
393
380
413
459
412
451
460
447
518
513
498
561
527
587
580
604
596
641
678
732
671
612
635
617
651
578
572
600
606
598
631
613
654
569
560
544
505
410
397
501
523
507
457
463
466
459
418
602
534
469
546
513
470
467
430
430
430
446
389
350
403
517
507
524
501
462
494
535
511
613
588
663
604
593
578
489
532
546
550
625
585
651
614
692
587
659
576
621
597
698
821
603
632
567
609
602
716
658
727
871
796
846
973
778
698
795
738
597
579
710
724
666
796
1117
955
971
1034
943
935
1194
1080
1008
1053
1011
1077
1178
913
1090
978
1018
929
903
1007
872
888
1095
1257
987
876
871
922
745
740
779
921
906
803
812
680
808
854
910
1010
1023
980
1033
995
1029
1082
1030
1160
1214
1073
1100
1143
895
832
833
625
529
500
502
397
446
390
378
321
346
375
335
259
260
285
341
302
292
350
332
309
362
388
434
404
370
368
421
414
464
450
441
476
496
480
408
372
450
401
389
459
639
607
472
505
495
445
456
434
525
581
610
728
575
536
613
590
582
535
606
600
483
542
541
566
554
568
558
644
689
731
583
607
581
562
614
576
453
454
444
473
506
449
459
515
545
628
670
582
618
578
788
775
868
838
796
814
821
727
740
698
694
623
564
530
501
498
671
589
558
633
690
610
623
607
609
630
489
554
489
547
589
785
992
1122
1077
988
990
849
832
904
906
797
494
548
695
643
504
375
365
411
510
486
431
403
426
448
474
630
696
654
638
527
421
412
521
518
499
482
589
765
796
872
850
833
685
755
840
636
458
430
360
403
397
498
474
507
453
417
348
433
427
377
358
456
464
473
322
329
281
349
307
354
304
293
308
346
347
362
424
453
531
466
356
479
461
533
522
550
496
489
609
586
590
460
539
483
587
669
639
541
491
500
554
621
564
595
634
637
667
654
797
771
774
815
853
839
870
914
885
907
913
941
931
834
927
718
527
612
488
556
525
496
416
397
422
462
440
429
387
431
420
428
464
452
452
476
447
476
476
450
527
516
520
501
477
425
424
413
371
354
346
307
281
341
297
276
373
364
309
305
305
270
261
272
348
323
300
267
291
227
249
275
291
306
272
257
232
229
223
220
218
290
424
487
453
404
450
489
568
536
531
590
662
594
575
595
611
682
628
629
650
692
761
819
811
850
849
702
805
711
840
892
990
1073
1016
984
951
1018
1683
1234
1224
1205
1305
1207
1107
1057
1039
934
896
1005
987
1001
1012
1036
1045
938
1063
1014
1002
993
1047
957
1077
1013
1025
1083
994
936
916
947
1112
1080
1103
1204
1219
1154
1101
1141
1272
1183
1210
1221
1191
1195
1176
929
845
830
808
745
776
753
698
812
896
769
802
749
757
715
646
723
742
678
700
702
734
708
764
906
1115
1043
1026
1002
941
884
845
848
787
834
788
838
785
656
645
607
631
652
635
692
726
605
623
599
553
514
468
549
594
582
505
556
576
586
656
825
738
811
835
834
862
968
917
964
1051
989
930
1035
1967
814
715
743
746
779
667
710
702
689
674
651
654
668
552
573
534
557
577
621
723
657
723
676
798
761
831
880
824
1040
1051
949
1001
1048
1037
1100
1021
1089
1138
1103
1094
1097
1038
987
1036
983
956
927
873
874
766
784
670
551
648
620
502
521
602
616
551
486
453
466
461
465
500
503
456
502
481
539
511
393
446
464
925
485
418
380
390
370
415
396
416
355
356
341
330
278
324
418
422
448
418
417
360
328
337
260
294
216
263
261
273
354
280
308
285
307
362
368
255
307
261
286
333
330
317
295
291
277
274
293
329
268
316
293
278
366
442
413
390
434
408
363
400
369
479
391
511
489
589
636
593
520
600
664
528
492
406
417
412
433
398
372
409
414
421
462
517
491
495
530
515
509
490
428
507
556
538
532
553
541
573
530
533
632
685
584
573
578
499
571
543
548
502
560
513
521
556
585
727
515
587
543
558
468
446
496
431
439
397
365
486
426
409
426
515
543
622
651
720
742
751
758
878
780
830
954
991
1017
1183
1143
1194
1115
1106
1103
1143
1278
1265
1255
1235
1403
1288
1348
1367
1330
1536
1557
1453
1529
1405
1489
1261
1279
1163
1094
1084
1117
1039
982
916
897
960
916
921
905
964
1067
1094
1065
1252
1369
1262
1280
1200
1243
1270
1115
1135
1105
1143
1007
1029
1001
976
974
1050
948
928
1004
974
795
698
737
698
806
807
775
680
721
639
664
626
642
683
806
854
1067
1085
916
951
956
1120
1001
992
1019
1152
1304
1374
1278
1449
1414
1293
1310
1210
1258
1209
1213
1196
1125
1195
1105
1026
1033
936
958
922
843
854
848
761
705
836
796
861
819
788
707
728
700
824
847
879
789
855
890
903
853
837
879
903
968
844
821
861
730
786
748
779
863
846
828
770
734
620
626
564
497
499
511
525
694
776
725
727
869
931
780
713
760
808
764
622
592
632
621
615
656
543
525
605
482
536
564
519
395
469
380
518
482
464
444
409
393
504
507
707
597
698
694
709
688
772
693
540
656
560
688
613
590
473
572
528
559
641
765
843
902
899
970
1001
1017
927
827
1006
924
824
731
759
561
619
467
494
411
400
363
426
537
521
665
651
616
597
833
946
953
816
802
889
963
1022
892
840
657
758
685
589
593
522
504
641
736
704
694
893
904
901
898
954
899
813
683
737
693
632
892
952
745
796
675
680
529
514
488
484
522
437
486
534
535
579
695
693
620
627
663
640
814
897
596
590
643
679
709
767
723
707
830
814
731
670
711
801
757
775
706
724
726
600
547
548
533
592
514
552
582
591
608
597
531
443
461
453
418
454
430
419
358
419
351
387
393
383
387
342
297
278
347
397
418
402
402
323
356
405
454
460
388
480
560
654
663
727
743
714
695
713
714
737
760
699
780
802
817
797
787
814
771
799
735
798
773
678
748
742
703
722
661
786
664
688
537
546
564
522
490
540
524
612
598
545
578
544
566
602
562
539
580
599
664
751
673
651
663
613
569
585
487
556
483
511
491
439
502
535
564
577
541
641
686
584
735
1079
817
739
536
587
692
661
635
552
589
532
483
616
650
823
747
642
731
909
864
690
683
844
785
861
790
704
702
644
610
562
538
553
452
452
421
405
485
432
610
525
557
696
698
697
608
550
521
680
541
658
619
634
584
516
464
473
488
567
604
628
570
517
513
589
579
583
527
623
669
643
586
585
616
727
673
711
764
831
753
530
687
604
692
719
712
717
670
598
543
502
494
539
503
460
503
706
574
630
679
709
759
740
799
767
816
769
742
764
821
1063
1019
1036
1212
968
1047
1101
1022
1160
1359
1171
1035
850
886
873
907
804
756
615
556
538
569
577
620
564
557
528
646
647
685
731
751
748
831
907
1092
986
1042
923
1016
1077
944
900
984
1023
1097
1051
1094
1078
1159
1025
1061
1198
776
754
674
755
696
780
737
724
703
733
694
839
836
927
1026
883
822
702
697
676
675
603
570
627
525
576
596
613
665
630
662
636
679
841
638
615
697
867
999
952
773
760
848
906
990
879
981
760
720
657
723
707
625
621
742
810
736
709
620
704
618
623
718
806
746
811
872
985
1014
1269
1124
1097
1195
1125
1288
1373
1394
1424
1433
1394
1389
1278
1223
1227
1375
1283
1460
1573
1439
1500
1474
1318
1498
1314
1362
1272
1232
1254
1227
1169
1136
1063
1141
1094
1081
1046
1007
889
1053
851
892
861
879
870
715
679
643
663
729
648
698
710
804
770
1000
1099
1045
908
828
698
790
861
959
921
941
1088
1048
979
902
863
765
621
656
596
579
770
757
877
797
965
783
912
965
744
886
729
829
686
818
701
749
826
711
779
800
665
597
653
762
726
666
665
643
627
569
559
539
616
602
627
595
573
646
616
637
714
758
691
755
728
685
563
531
540
597
620
486
559
593
523
592
558
547
564
658
567
568
528
592
570
663
638
598
648
565
646
644
616
482
641
616
598
506
496
435
527
450
492
509
572
529
426
476
551
543
525
612
610
500
528
546
632
625
724
619
715
754
770
903
863
947
1171
1308
1575
1746
1803
1929
2153
2238
2420
2619
2744
2603
2297
2477
2001
2138
2086
2022
1968
1712
1838
1693
1833
1750
1572
1536
1305
1224
1267
1077
949
1008
1004
986
990
1032
970
998
995
1302
1358
1654
1765
1893
1710
1767
1893
1912
1875
1901
1900
2064
1734
1627
1687
1553
1584
1606
1582
1322
1220
1107
1155
1199
1155
1125
1193
1405
1367
1219
1172
1106
1116
1276
1152
1135
1172
923
825
776
852
761
698
636
818
995
1000
1055
995
1067
1022
1045
1279
1315
1185
1086
850
820
848
690
650
626
813
848
856
890
1025
972
896
763
798
929
1017
1039
963
943
805
671
650
798
1094
1246
1265
1276
1309
1397
1233
1217
1318
1246
1081
1119
981
1104
1067
922
934
861
1035
942
835
999
827
946
907
743
833
803
871
723
824
853
788
913
805
885
838
914
885
858
778
773
787
697
678
689
740
714
638
675
797
825
774
736
849
891
783
741
794
725
644
748
790
874
810
799
749
764
745
691
700
710
760
754
727
732
697
740
644
686
596
686
713
718
658
608
623
591
717
672
710
644
760
804
860
767
769
764
685
777
697
673
720
569
611
627
666
672
648
654
671
646
572
560
633
684
698
616
548
610
611
605
684
600
576
705
640
663
547
627
575
751
790
569
656
599
656
786
747
671
652
653
673
738
676
665
683
712
618
631
630
726
656
730
748
758
775
809
920
940
913
928
928
965
868
798
793
741
875
926
946
784
814
744
783
748
799
719
685
680
639
646
689
600
487
499
522
482
524
573
602
641
566
611
589
653
684
763
816
701
691
627
742
680
646
615
661
599
575
653
493
563
569
448
441
598
589
671
636
739
658
542
687
705
723
579
400
405
1315
403
496
518
579
631
768
757
684
807
707
708
720
665
600
589
589
572
524
430
548
549
492
504
553
495
463
450
503
601
549
639
595
422
418
476
437
496
497
517
594
550
489
516
605
626
715
766
673
762
786
757
796
807
710
676
811
709
737
743
704
870
1009
1096
1069
1010
843
807
868
736
795
940
794
787
885
1011
935
1146
903
706
730
690
805
608
625
487
463
469
462
437
462
472
418
369
323
309
320
304
314
356
359
350
344
346
350
388
349
372
356
338
312
342
316
261
294
307
425
595
629
713
695
748
816
876
897
923
978
975
950
996
983
1074
1030
924
975
1108
1083
1103
1082
1120
1115
1128
1163
1069
1068
1080
1086
1096
1131
1055
1058
1065
961
956
942
941
930
892
979
966
904
1022
937
986
984
1054
992
1011
929
982
1033
940
998
980
988
971
976
955
938
964
898
895
1022
841
929
840
865
863
874
959
933
903
1086
1041
1042
1272
1185
1225
926
809
1128
867
990
998
890
913
868
930
843
934
886
888
887
947
935
1062
957
876
996
959
978
988
1050
1008
816
752
750
671
698
699
758
745
749
663
712
731
776
681
657
601
597
631
729
608
682
658
687
588
597
543
524
557
479
481
509
443
523
568
691
626
652
594
596
604
635
602
508
560
538
521
471
491
466
453
534
458
468
525
563
502
522
593
535
632
703
632
633
645
810
671
646
637
702
784
790
798
815
1043
1259
1133
1264
1302
1246
1323
1552
1283
1236
919
956
819
734
775
794
907
779
967
1147
1151
1009
1127
1170
1115
1020
936
986
1171
1175
1198
1349
1513
1452
1485
1467
1733
1433
1370
1233
1233
1231
1298
1187
1299
1354
1183
1138
1140
1100
1183
1129
1049
1024
1109
994
960
994
1061
968
929
924
827
813
745
734
707
745
642
668
746
737
719
636
555
622
749
652
712
951
1074
1069
1065
1074
1005
892
723
749
738
929
846
852
950
1140
996
844
877
945
894
708
701
586
498
536
544
553
555
503
468
581
598
475
552
542
585
667
623
650
980
864
783
720
750
734
613
569
523
447
529
473
399
391
327
364
363
436
469
524
513
561
600
614
661
606
556
447
392
349
378
378
494
481
499
433
445
391
338
356
425
443
361
413
504
644
640
540
501
494
512
616
482
563
517
531
485
528
611
794
647
564
729
802
867
909
936
746
921
756
759
505
519
518
512
596
535
583
536
528
597
458
426
303
418
382
400
403
451
418
407
487
577
627
629
682
712
697
713
879
857
840
852
1020
966
848
859
850
830
762
608
609
590
495
551
515
578
640
662
708
701
792
786
908
858
880
998
965
917
895
908
1014
943
1015
937
900
818
873
935
907
881
896
797
901
964
907
994
862
830
915
861
833
782
654
706
803
743
738
671
785
750
762
803
765
869
751
880
1052
896
818
830
902
1018
1082
999
986
1125
1166
1149
1364
1493
1670
1861
2105
2399
2477
2717
2998
3149
3228
3368
3294
3588
3470
3420
3497
3339
3505
3487
3343
3374
3157
3048
2669
2642
2712
2477
2662
2429
2515
2209
2007
1994
1809
1874
1947
1602
1461
1556
1571
1556
1699
1630
1649
1650
1660
1574
1765
1916
2002
2382
2477
2554
2373
2414
2570
2784
2631
2756
2788
2840
2921
2860
2775
2648
2588
2436
2160
1837
1633
1474
1065
1030
851
900
856
819
890
1034
1081
1094
1209
1278
1212
1159
1039
1059
1205
1260
1087
1080
1089
1220
1271
1381
1363
1475
1326
1442
1487
1684
1599
1403
1487
1378
1357
1479
1561
1516
1468
1635
1702
1761
1919
2086
2228
1923
1865
1946
1863
1590
1484
1191
1054
1046
944
963
838
821
1036
1160
1251
1210
1314
1173
1065
916
909
893
883
777
1048
1282
1279
1468
1340
1262
1317
1345
1320
1450
1410
1398
1489
1459
1391
1393
1464
1565
1757
1764
1880
2084
2087
2150
2299
2387
2589
2808
2987
3193
3135
3299
3409
3142
3154
3160
2938
3235
2977
2855
2789
2668
2521
2350
2406
2438
2030
1905
1867
1540
1588
1449
1343
1318
1336
1258
1242
1207
1142
1032
942
905
856
928
940
1001
974
924
1004
943
855
877
989
1081
1069
1131
1074
1356
1417
1230
983
797
837
770
833
837
923
897
918
834
788
654
649
588
529
520
562
604
653
724
833
860
956
959
934
847
802
771
687
736
766
874
863
888
924
1015
1071
1065
1043
856
764
738
734
791
793
793
861
822
938
962
914
883
920
895
1159
988
1154
1122
1128
1132
967
847
865
974
881
864
895
887
896
901
963
881
881
868
863
807
892
993
875
915
789
926
846
972
820
870
947
979
1062
1070
1042
1121
1025
1006
910
921
842
875
889
959
958
971
841
882
869
911
838
970
847
951
911
819
938
918
1016
870
757
712
663
710
828
874
906
881
912
953
902
939
1024
1052
938
1061
893
901
820
880
880
868
830
800
908
964
998
1156
1047
1034
1221
1292
1407
1382
1319
1285
1124
1187
1141
1238
1269
1284
1408
1359
1321
1110
1158
1179
1158
1305
1269
1155
1111
1165
1172
1307
1522
1425
1535
1536
1493
1324
1501
1348
1281
1461
1398
1461
1799
2009
1652
1819
1533
1603
1484
1627
1649
1607
1673
1551
1733
1643
1588
1692
1898
1624
1557
1661
1475
1351
1611
1630
1551
1456
1463
1702
1875
1830
1767
1894
1873
1873
2033
2154
1801
1647
1787
1629
1499
1303
1142
1068
1030
1052
1004
917
934
843
857
827
719
748
669
754
661
780
856
777
827
906
911
978
894
892
842
1022
1017
1062
946
916
859
954
993
1029
1130
1064
1042
988
1001
1076
1159
1034
1081
1095
1085
1052
983
850
890
856
914
1033
995
881
948
848
1021
861
929
969
936
930
989
1250
1185
985
989
832
815
838
904
982
677
619
679
564
615
618
754
678
796
891
954
952
899
808
814
912
965
862
954
988
973
788
881
943
1031
918
1015
947
881
873
934
878
738
710
702
738
713
760
856
956
826
1051
979
1122
1069
1092
1130
1199
1169
1237
1298
1206
1172
1095
1085
1103
1266
1220
1045
1112
1091
990
973
930
1077
1055
1026
1169
1179
1007
1103
1132
1173
1143
1047
1101
1042
1078
1025
1002
958
859
958
925
884
784
692
717
632
660
472
492
511
444
450
445
413
409
433
501
511
549
605
632
784
722
723
751
639
619
683
743
738
733
761
679
745
834
837
899
961
952
806
757
614
660
698
652
682
728
825
776
732
763
788
767
922
974
854
797
845
848
747
861
715
659
665
666
624
640
599
581
817
845
927
754
810
776
745
872
934
902
973
1033
932
786
870
845
694
713
738
681
773
692
706
654
774
774
744
772
767
816
793
707
782
846
886
923
1208
1070
943
950
1102
1073
829
806
815
884
882
771
770
827
797
825
730
778
693
719
823
788
821
828
827
829
859
870
1029
966
935
984
1100
964
966
1080
1038
1049
1008
1013
1011
1108
963
1145
968
938
933
803
764
792
718
702
812
735
765
896
961
944
1058
928
967
767
773
853
1029
981
1028
1135
1116
1216
1142
1271
1185
1316
1244
1284
1001
885
855
892
835
926
772
680
616
562
560
653
673
709
765
841
885
818
735
757
603
667
642
599
638
680
804
801
673
692
587
652
781
823
777
750
848
826
861
769
915
922
872
869
1004
1007
1176
1142
1074
1194
1397
1134
1034
1020
981
900
1002
1002
921
903
872
928
1032
943
942
900
912
985
902
1066
1339
1253
1139
1257
1077
952
824
919
911
991
1010
993
867
826
746
850
769
767
705
764
806
839
957
859
956
1051
1156
1255
1337
1133
1019
1157
1082
1122
1111
1207
1334
1184
1342
1189
1111
1063
1169
1202
1144
1138
1113
1152
1079
1278
1185
1184
1089
1253
1245
1390
1151
1226
1174
1065
1070
1181
1229
1370
1365
1254
1172
1220
1248
1324
1298
1230
1246
1102
975
980
920
962
945
1005
1086
1002
946
855
975
822
822
792
833
926
1139
927
1113
1058
992
1037
972
1007
871
882
900
836
648
760
673
790
726
768
933
998
1029
1002
871
905
862
783
843
855
826
720
653
682
759
840
789
766
701
572
641
699
841
845
783
802
829
870
827
807
927
869
821
819
784
691
785
675
605
557
640
765
701
755
801
876
903
804
1003
878
861
746
790
744
749
813
772
737
743
659
645
663
742
730
687
789
742
930
891
1021
996
973
1051
1077
1020
996
1013
941
868
860
795
954
892
994
1017
865
896
934
969
947
1089
1092
1135
1120
1219
1284
1233
1272
1275
1304
1335
1235
1266
1367
1266
1351
1452
1595
1463
1446
1496
1486
1553
1591
1543
1602
1417
1514
1469
1337
1439
1419
1204
1251
1162
1041
1003
927
910
855
881
820
783
722
732
701
691
802
778
818
772
847
857
925
885
1034
970
930
1024
885
945
866
814
732
769
697
644
720
731
808
855
932
982
1001
1020
922
972
980
919
1012
1009
1000
1182
1290
1180
1268
1307
1262
1397
1322
1360
1137
1153
1034
1190
1200
1058
1065
961
993
957
1038
1041
1091
1132
1081
906
903
826
876
983
1018
1022
1038
962


==> images/figures/comparision_result_folder/hbst_all_3_3.txt <==
341
279
336
345
367
430
489
456
411
454
438
427
371
370
360
359
391
329
340
295
225
213
228
213
268
268
300
263
301
298
329
327
274
271
225
243
281
250
281
265
264
270
272
298
265
256
277
259
245
243
251
269
264
321
323
261
266
262
258
274
307
310
289
247
271
256
325
259
280
275
298
294
337
316
307
334
325
322
309
334
406
394
352
381
450
417
432
401
420
386
416
404
398
371
366
337
384
354
328
330
341
351
375
334
388
416
363
445
412
514
516
455
508
432
457
481
397
479
486
435
346
308
316
334
357
415
419
432
463
444
409
465
519
492
440
429
441
468
511
475
500
556
496
469
479
499
445
493
452
448
488
480
466
427
359
302
311
319
294
292
285
309
258
273
277
242
248
208
238
252
288
359
368
368
347
346
352
338
319
325
341
332
347
339
361
341
323
343
344
345
374
341
431
383
332
317
318
333
355
279
192
150
107
97
129
127
145
142
166
205
297
334
336
396
434
447
424
394
421
394
419
438
404
453
446
429
476
468
520
425
470
481
486
450
488
443
398
431
372
346
298
332
336
336
321
361
379
380
373
402
388
376
361
370
387
315
312
305
358
348
368
380
287
257
316
319
258
323
203
195
241
244
231
235
232
234
249
254
283
276
257
312
291
312
286
260
293
308
378
321
330
300
331
357
348
353
314
288
300
271
261
264
287
147
215
225
235
253
227
252
265
241
274
257
239
239
234
262
260
251
273
223
185
249
288
309
331
368
428
348
391
412
388
432
422
419
436
491
418
429
354
274
272
320
299
324
382
397
424
334
366
395
355
370
401
391
412
376
389
457
461
432
460
457
412
338
364
357
352
358
332
328
300
358
360
390
376
377
340
348
358
405
495
529
461
546
492
514
475
494
450
456
370
425
368
466
441
451
461
438
444
447
466
479
602
610
641
622
633
673
682
725
690
624
504
502
404
341
308
277
305
307
298
263
248
241
267
289
330
309
348
391
383
356
390
289
324
335
305
344
289
353
372
396
408
397
409
471
451
504
473
369
357
336
330
317
314
327
297
233
273
332
348
383
390
442
378
420
460
511
426
422
432
318
288
259
225
244
243
239
188
216
213
249
285
309
287
284
266
271
293
226
240
203
213
173
190
198
179
178
223
202
280
270
253
274
347
303
298
302
298
297
329
343
353
380
390
403
356
397
477
488
523
518
589
599
620
649
643
610
728
737
764
800
831
876
908
1030
930
1034
1103
1259
1309
1470
1667
1817
1607
1676
1816
1974
2155
2272
2485
2403
2457
2512
2587
2479
2427
2335
2290
2338
2184
2258
1940
2077
1879
1808
1716
1619
1513
1582
1388
1687
1289
1236
1135
1127
926
941
781
644
633
569
532
464
570
516
500
482
527
418
350
308
243
259
260
280
272
304
343
359
261
275
264
281
271
266
339
349
350
295
270
308
258
271
263
248
235
250
279
246
304
219
223
197
189
187
143
135
163
181
150
133
138
141
171
187
210
233
256
202
202
206
219
218
177
176
166
194
170
177
174
182
185
212
220
287
261
255
322
317
270
237
236
268
238
285
280
249
241
287
247
283
315
302
387
373
403
397
390
378
441
481
532
486
514
502
428
415
380
362
365
344
288
308
300
263
273
278
296
291
312
315
285
306
333
307
324
288
294
293
280
290
304
298
299
335
323
306
332
305
332
403
378
356
406
476
406
437
467
470
503
537
566
553
415
405
462
419
418
384
342
370
409
408
416
348
322
266
262
253
213
235
258
209
241
243
236
264
257
322
311
258
263
313
341
344
326
276
207
231
220
235
195
196
191
214
252
231
242
252
232
273
258
265
341
311
375
392
362
364
367
408
419
442
370
359
341
366
314
292
269
321
364
418
348
319
303
263
297
302
340
387
349
345
397
413
349
358
341
347
325
331
385
406
347
439
456
418
412
478
461
438
462
453
496
498
478
471
589
558
529
603
541
516
560
562
540
530
584
548
457
456
400
324
305
332
338
346
433
458
431
452
434
510
516
496
508
452
390
476
471
424
442
414
399
395
397
365
342
292
289
270
230
219
260
227
245
245
219
221
241
190
205
177
182
197
177
162
174
188
203
192
234
247
296
273
261
247
243
193
237
228
237
214
197
233
217
209
221
194
197
302
272
264
231
250
257
256
313
343
422
433
451
349
307
314
372
336
376
332
385
291
312
277
313
294
307
383
347
420
440
366
438
314
287
369
324
277
303
286
282
281
255
301
322
349
341
414
440
397
356
352
422
400
425
408
471
423
483
397
497
529
523
458
396
335
320
355
326
335
384
401
420
416
442
372
348
359
311
281
293
317
367
389
378
317
339
368
363
401
366
395
338
368
327
306
382
265
255
239
269
264
372
299
260
215
243
322
352
301
306
315
271
229
300
239
294
225
230
255
307
285
276
288
360
333
364
396
308
270
256
277
233
244
226
250
243
251
251
211
276
211
169
229
330
321
313
227
187
190
285
165
192
184
190
210
190
167
147
177
201
247
251
230
329
230
277
326
334
328
319
331
389
382
338
346
294
318
314
316
295
269
370
344
341
359
336
336
353
357
389
395
413
445
445
454
471
444
434
482
479
531
478
506
422
385
369
342
258
271
218
252
229
236
249
243
233
263
242
218
237
234
255
242
268
264
235
227
243
252
229
304
290
257
234
243
252
214
186
192
198
166
164
170
194
187
159
178
150
158
187
175
176
156
180
173
144
173
151
185
158
123
135
154
157
150
140
144
112
115
130
131
161
178
232
266
248
307
320
278
329
351
403
427
371
369
373
409
381
359
428
413
412
411
442
446
473
467
408
475
442
416
382
414
324
372
354
384
400
432
456
531
515
515
474
444
454
441
477
432
467
445
480
458
535
510
490
471
500
428
471
457
480
418
459
431
411
393
415
389
419
436
452
477
515
537
539
512
594
559
710
737
703
762
730
774
705
601
577
552
658
584
525
564
548
560
543
552
552
525
429
464
435
437
409
403
350
342
396
406
454
504
473
439
452
416
302
357
361
333
317
339
368
391
359
383
344
336
377
398
345
367
395
358
349
298
287
316
319
317
301
265
314
562
345
287
307
316
325
334
354
319
366
361
410
398
373
423
433
505
411
356
320
288
271
305
275
295
316
342
308
269
305
252
257
269
277
299
263
294
318
336
317
353
334
348
350
373
391
409
372
386
380
396
474
433
510
491
472
537
535
529
549
552
550
536
542
641
525
508
397
359
366
349
328
254
271
239
254
241
272
220
205
243
275
325
322
340
336
313
287
292
375
312
321
349
316
298
266
283
267
272
309
289
338
291
289
249
224
219
247
292
278
326
304
296
227
191
178
165
137
176
228
203
170
185
207
189
174
250
220
195
226
205
191
223
234
195
185
198
231
204
169
199
159
149
174
170
217
177
211
191
204
170
158
190
144
167
164
173
201
175
258
217
206
211
315
253
262
222
249
225
220
230
198
217
212
206
203
256
261
229
220
193
268
232
182
195
180
195
216
236
239
265
300
403
267
335
239
243
243
224
233
198
186
200
227
217
229
265
254
311
314
347
289
225
228
210
218
194
207
187
163
176
191
237
255
341
393
343
392
406
450
478
505
530
539
608
627
697
703
835
825
840
824
778
786
765
748
762
787
778
839
819
849
832
910
850
850
827
838
815
808
752
762
709
717
603
648
593
545
490
486
555
482
515
530
579
525
542
555
646
668
718
592
662
631
714
689
613
712
630
565
585
593
552
610
577
527
445
561
509
397
366
347
372
393
397
357
395
391
452
372
327
386
321
314
371
387
401
348
385
470
512
501
502
466
491
464
539
534
619
597
632
671
552
583
616
661
630
585
621
661
589
567
540
497
482
494
455
415
340
347
406
392
414
468
371
393
379
401
369
406
439
358
414
403
448
451
389
423
387
470
443
419
369
392
375
356
422
402
439
518
409
340
323
360
344
294
275
244
257
272
338
379
364
374
479
426
368
411
391
391
352
340
329
321
326
350
337
322
334
345
378
357
334
321
349
313
421
392
300
319
273
241
279
314
422
429
413
408
470
600
533
461
358
330
393
440
401
427
366
371
360
329
417
443
574
517
549
477
551
648
544
476
548
437
410
339
358
289
315
275
240
244
296
238
270
298
331
301
276
440
361
465
502
497
417
407
397
384
396
337
385
341
453
490
359
254
270
246
318
314
400
378
393
463
546
544
618
636
673
526
350
406
427
505
576
543
434
456
364
372
284
316
265
289
255
236
296
270
268
368
372
330
349
433
368
380
373
249
244
316
342
288
354
311
312
415
398
400
338
318
298
302
299
295
310
314
317
330
379
358
349
364
455
444
403
384
355
365
340
298
278
305
266
258
254
226
252
224
228
292
278
278
227
233
237
265
304
321
255
225
223
216
268
287
320
286
341
314
313
336
308
387
392
420
404
425
388
409
436
492
503
527
533
563
478
522
483
418
442
467
434
513
527
552
526
511
484
360
349
286
329
295
266
433
331
329
386
424
371
505
426
471
496
491
498
482
489
582
535
598
585
565
424
451
383
397
396
419
342
329
298
267
292
276
318
287
352
407
309
376
377
380
403
320
446
391
422
378
320
362
342
328
306
384
347
379
377
413
368
359
338
324
401
456
444
359
403
404
329
345
357
328
339
297
312
263
282
266
266
379
297
377
436
437
328
320
290
226
275
260
332
294
355
340
304
355
332
373
410
467
432
376
334
352
335
346
351
396
453
458
455
517
469
541
576
639
644
602
560
697
489
534
523
482
530
512
607
532
436
356
327
276
277
299
291
349
369
360
384
409
459
419
437
400
449
420
441
408
428
481
476
528
518
564
565
648
654
746
715
622
593
551
500
542
544
377
341
331
291
268
213
256
281
279
233
260
303
303
269
277
258
271
340
302
375
424
408
399
374
390
347
372
462
425
476
519
536
463
508
493
540
503
507
401
438
392
375
337
384
333
308
317
330
376
424
395
407
448
398
390
355
436
397
395
312
270
320
262
251
256
309
263
225
245
236
236
186
179
195
215
196
206
266
267
192
240
286
319
339
295
263
238
227
230
212
184
228
282
307
359
332
283
299
265
311
338
362
233
357
365
352
402
550
435
474
487
528
662
681
679
782
691
633
656
682
632
614
616
640
618
576
683
641
807
755
737
734
756
725
751
786
725
687
664
651
620
678
563
579
549
469
442
490
455
330
317
412
312
343
338
329
370
371
388
365
343
318
418
536
496
471
484
373
437
479
602
591
560
551
726
683
572
520
434
483
453
405
456
529
505
455
513
535
413
556
663
554
478
512
532
516
523
524
535
495
477
466
432
512
481
517
508
558
496
470
439
419
451
432
365
401
475
410
417
374
331
373
312
315
351
389
364
384
333
341
342
327
305
247
282
311
383
377
384
315
348
386
356
375
341
335
383
388
421
360
349
367
400
366
410
326
317
401
410
398
307
269
407
431
332
330
337
412
362
301
269
224
257
285
323
239
234
242
246
228
224
284
241
294
380
342
439
420
422
423
452
542
560
691
639
730
743
795
873
849
979
988
903
778
795
752
808
771
670
835
852
750
769
656
698
591
647
692
646
596
508
505
524
628
508
466
456
542
483
520
656
677
694
683
799
750
874
965
866
892
932
829
655
615
584
702
715
662
540
555
566
539
458
541
454
607
545
594
532
509
557
557
607
545
593
622
552
553
503
471
386
402
411
389
384
407
408
510
402
475
490
569
585
504
371
443
333
340
334
346
382
410
393
417
411
452
505
412
371
357
424
438
443
433
428
347
301
291
389
336
483
541
609
692
788
494
444
536
386
391
343
333
375
399
403
370
342
359
312
318
300
327
315
286
311
328
293
406
349
327
377
445
436
456
428
437
426
448
505
408
323
430
341
337
326
424
317
308
342
365
467
529
416
369
324
450
390
362
375
372
336
365
375
374
414
352
369
357
431
347
335
363
319
331
316
322
358
401
377
384
446
345
408
305
306
331
345
350
361
524
399
440
386
372
348
351
418
411
366
390
356
317
318
298
287
285
283
294
323
324
299
307
714
319
348
345
310
310
257
266
356
379
333
309
293
275
274
295
298
265
437
372
274
291
308
271
348
337
325
302
319
366
353
548
331
373
307
338
308
348
326
336
382
416
362
446
411
456
462
520
543
605
503
475
438
406
398
480
510
488
485
396
379
433
432
438
386
320
348
422
443
538
377
330
272
311
309
332
310
326
353
345
343
315
367
334
351
376
375
355
370
405
401
365
336
277
310
289
321
388
319
335
274
275
236
285
237
247
292
253
191
262
282
338
323
246
271
273
227
240
254
308
393
423
316
383
341
405
385
450
450
400
387
364
387
285
247
263
267
258
274
335
322
306
296
270
323
417
464
363
282
246
273
219
353
272
322
347
296
345
339
328
271
333
344
308
380
426
400
341
359
348
359
348
356
361
362
418
451
481
569
600
479
437
426
361
300
314
354
354
393
404
419
466
471
349
392
306
301
351
272
280
198
198
234
200
214
233
242
214
198
195
204
195
184
167
197
179
184
225
243
181
191
182
213
199
200
213
224
158
168
178
195
247
264
327
356
362
404
427
404
473
468
526
575
520
506
498
508
528
576
540
590
490
542
539
512
515
439
443
453
435
396
403
478
455
452
441
455
447
405
379
432
421
448
361
374
453
469
476
451
494
451
463
479
485
499
522
534
560
569
650
553
569
575
600
578
542
580
477
503
451
426
414
343
354
358
402
489
492
483
526
580
628
545
389
320
443
380
390
445
390
419
399
407
382
390
373
429
394
402
437
481
516
503
444
468
488
490
468
444
350
323
355
336
354
346
428
457
461
414
427
413
451
407
402
327
382
446
415
364
453
409
357
335
325
335
387
374
438
348
370
352
340
408
444
440
357
445
392
435
413
420
412
435
368
362
359
281
316
304
306
338
312
323
370
286
344
316
336
356
335
330
355
303
308
310
270
394
428
388
487
441
476
477
506
474
442
416
447
499
535
395
397
419
456
392
407
461
591
511
411
395
420
485
412
422
436
478
450
339
378
411
371
387
427
546
538
482
493
503
480
483
482
468
454
536
558
483
506
494
506
475
442
509
432
476
472
458
498
520
463
499
454
506
437
456
494
415
451
415
392
449
356
349
426
428
307
271
287
1430
288
337
321
382
430
420
422
413
347
283
307
372
466
437
459
505
501
530
467
566
616
607
494
418
323
317
269
296
382
283
317
338
332
252
212
244
242
277
252
372
330
514
614
565
519
541
445
319
253
276
247
291
236
188
173
185
183
199
201
273
279
279
293
307
348
404
348
330
234
210
209
255
207
236
410
387
355
276
203
165
173
210
224
166
191
307
389
322
233
284
219
201
248
225
198
221
207
247
289
369
337
323
340
363
307
335
372
479
293
224
226
276
223
233
234
210
168
196
226
221
283
246
231
192
164
191
217
263
229
237
231
237
217
237
219
294
273
292
360
354
325
375
411
396
385
393
422
348
317
343
287
273
270
277
268
276
297
329
364
380
397
408
481
494
488
530
544
578
562
592
637
617
610
597
554
595
574
530
589
627
590
559
538
555
593
523
544
660
586
423
560
570
530
603
452
555
586
478
533
491
481
512
470
367
382
417
442
463
454
483
414
402
443
401
449
448
555
627
554
633
627
630
655
845
850
890
955
1065
966
1126
1214
1298
1338
1410
1458
1354
1479
1407
1425
1274
1318
1363
1291
1179
1195
1116
1289
1301
1221
1246
1166
1103
970
936
1089
967
1031
985
889
891
844
776
889
832
878
797
836
787
773
870
823
987
1039
1042
998
976
1064
1105
1221
1231
1222
1255
1621
1833
1678
1530
1545
1289
1276
1143
1007
956
550
664
526
598
580
466
589
596
606
707
669
690
670
630
627
653
664
692
774
646
1198
1036
878
905
973
852
855
920
1023
994
898
852
778
701
682
634
735
622
639
583
599
650
690
866
887
855
846
897
941
901
827
684
588
581
502
538
445
449
472
591
585
593
495
520
546
493
503
432
432
399
430
443
506
573
637
627
748
715
715
701
756
737
803
792
789
771
873
950
1136
1098
1124
1153
1386
1361
1514
1503
1613
1662
1997
2108
2185
2186
2045
2005
1991
1905
1730
1776
1731
1647
1721
1762
1601
1607
1395
1487
1323
1206
1180
1018
1002
883
951
960
1079
1022
1005
990
886
797
660
586
549
569
597
597
547
593
561
566
616
610
548
591
630
630
555
608
686
621
612
575
601
560
549
482
478
466
497
405
358
342
359
369
432
339
280
380
392
468
476
524
461
472
486
469
478
488
458
491
464
492
465
471
519
579
575
580
619
580
544
512
532
463
568
529
506
568
612
599
561
575
588
562
750
690
808
847
883
917
829
725
604
733
698
650
507
519
609
544
584
560
573
584
573
593
608
676
675
626
589
603
521
573
546
615
611
637
640
663
749
741
698
643
618
569
602
577
566
624
591
562
571
598
577
615
597
498
506
525
515
498
481
508
501
417
472
479
388
482
481
497
481
541
451
447
455
539
534
511
462
558
606
576
575
569
455
476
419
434
468
447
533
509
565
552
460
569
550
640
701
692
613
752
726
798
838
832
807
768
682
752
703
669
587
647
711
742
689
665
618
623
671
728
776
718
737
727
633
675
631
795
725
809
780
826
792
800
855
841
887
954
942
949
950
958
865
980
991
925
1067
1040
912
883
677
690
804
842
1004
1058
1001
997
1018
981
926
830
916
849
1023
898
939
740
896
831
774
750
614
523
539
548
544
491
554
486
510
540
561
532
467
458
436
507
572
542
620
613
674
743
667
605
582
614
551
492
479
488
491
466
489
592
592
550
641
537
633
651
751
699
671
623
676
658
570
450
507
474
467
482
513
454
476
433
432
419
428
474
399
406
479
570
511
390
383
314
329
390
446
345
346
323
290
312
304
300
336
318
350
321
366
328
327
353
336
340
369
346
420
361
417
371
335
411
489
416
438
405
355
439
406
369
373
362
314
314
322
354
382
454
408
468
466
541
471
504
518
533
543
595
543
586
516
618
618
701
711
719
755
767
783
828
802
790
718
737
719
718
661
731
742
700
696
742
647
649
659
666
701
627
635
608
661
616
566
462
424
375
333
314
292
261
272
258
245
272
218
278
248
327
287
268
319
349
410
311
375
342
305
260
255
296
309
301
321
312
328
279
360
341
335
339
323
298
325
282
245
252
252
298
347
308
344
322
355
355
461
442
410
365
321
384
394
413
317
329
370
318
315
294
300
348
384
471
419
345
361
329
295
345
555
434
428
471
423
407
349
314
283
263
330
282
286
288
323
288
364
310
383
456
373
451
410
378
401
467
528
485
624
461
513
471
551
648
481
457
479
472
489
393
395
531
532
433
478
364
398
324
388
375
352
384
390
391
417
340
393
353
410
359
347
358
366
427
433
468
404
433
385
364
372
433
454
460
547
481
441
440
419
466
549
495
554
622
643
640
578
592
475
465
378
405
469
502
539
512
509
478
615
640
692
737
688
648
524
578
478
567
579
572
535
454
377
450
347
305
329
340
320
388
433
378
354
443
377
345
365
411
312
482
427
433
396
353
320
435
311
399
387
279
342
307
356
400
416
377
382
328
322
312
362
402
405
477
486
482
473
512
416
436
440
468
505
414
430
442
480
466
445
444
453
393
430
520
473
469
568
655
562
513
451
512
539
470
576
439
454
473
433
398
391
364
317
322
347
396
497
561
546
578
598
693
699
606
496
536
494
480
521
549
499
605
696
640
586
537
658
506
485
509
464
528
569
687
776
581
537
531
569
609
636
571
488
549
469
477
503
498
563
517
505
554
549
542
526
478
472
439
438
371
416
392
393
421
409
450
385
405
552
397
351
334
359
361
371
381
492
451
389
343
403
382
420
376
416
416
305
326
394
446
377
405
389
401
424
448
371
434
419
477
464
495
555
441
433
469
516
562
482
522
434
387
422
364
517
448
505
439
476
457
403
473
451
435
425
395
348
387
308
300
261
261
259
241
269
287
320
362
387
418
461
471
478
497
473
522
442
494
544
516
412
455
379
326
343
355
387
341
434
468
572
569
565
640
672
679
654
555
590
586
541
544
404
399
430
442
505
396
490
444
482
523
507
506
575
468
610
536
529
547
561
542
521
540
631
643
617
613
690
671
701
659
631
667
701
634
672
711
688
616
663
686
706
605
659
639
605
472
524
452
475
463
489
490
432
363
410
505
483
493
531
516
444
500
519
577
546
477
506
487
446
481
460
395
441
468
418
458
426
453
435
467
575
592
619
659
586
614
544
626
477
501
510
532
556
542
582
579
564
597
615
620
706
678
529
562
559
647
578
573
615
564
628
689
618
655
718
586
626
608
557
595
570
548
617
595
630
662
717
783
838
717
660
648
585
568
475
436
536
483
517
412
458
424
420
458
446


==> images/figures/comparision_result_folder/hbst_feature_extraction.txt <==
374
47
44
37
44
40
34
30
31
32
33
34
29
32
34
29
29
30
29
30
29
31
28
30
29
28
27
29
28
29
28
27
30
25
26
26
47
28
26
25
31
26
25
28
31
29
26
31
26
29
28
30
30
27
25
27
25
28
29
28
27
27
30
31
28
26
29
28
24
22
30
27
27
30
27
27
28
30
27
27
27
30
29
26
29
26
29
30
29
28
28
27
27
29
29
30
27
28
30
31
28
27
28
27
29
27
27
26
28
28
26
29
26
32
29
30
25
32
31
27
31
28
33
31
29
31
36
27
31
36
31
28
29
35
29
28
30
28
29
30
26
28
29
28
28
26
27
23
26
26
28
25
28
26
25
30
27
28
29
31
31
30
31
27
34
34
27
26
32
37
31
30
29
27
25
31
28
28
28
28
29
31
27
23
31
25
25
27
27
28
26
27
26
28
29
24
25
28
31
28
29
30
26
30
28
30
32
29
28
31
25
28
31
24
27
29
26
27
29
27
31
29
29
31
27
26
30
31
29
28
27
31
26
28
28
29
29
28
38
31
31
25
29
23
27
26
32
28
29
28
25
24
26
27
31
27
23
23
28
27
27
26
27
26
26
26
28
27
24
25
27
26
25
24
27
29
21
24
31
32
30
29
27
26
27
27
27
32
27
27
27
32
27
28
28
28
26
27
25
26
25
27
27
25
25
26
26
28
27
28
27
35
29
27
27
24
27
30
26
28
28
27
28
28
26
27
31
30
25
30
27
32
28
25
25
25
28
25
28
28
27
24
23
26
26
30
31
28
26
24
27
24
27
27
25
26
28
25
28
28
26
26
26
25
23
24
26
27
24
26
24
26
28
36
26
27
27
29
29
27
26
26
26
28
22
27
32
28
26
25
28
28
24
26
25
27
23
22
24
23
25
24
27
26
23
27
25
25
26
27
23
27
24
27
24
27
27
31
28
25
26
22
27
26
25
24
26
26
25
26
25
26
25
25
24
26
29
30
29
30
27
29
27
25
29
27
26
28
27
25
26
26
29
26
25
24
24
27
26
25
24
23
23
24
29
28
27
26
27
27
27
27
29
29
28
26
33
30
28
26
28
27
30
23
30
29
30
30
30
26
28
29
26
28
27
31
26
27
30
27
27
25
26
25
28
26
31
28
26
30
28
26
27
29
31
29
28
30
26
31
28
29
27
27
30
29
25
29
28
28
28
24
32
29
29
27
26
28
24
27
29
31
26
33
31
37
29
29
28
31
35
28
29
26
28
27
27
27
29
28
29
27
23
29
31
26
28
26
28
29
26
27
28
27
27
29
32
28
27
27
30
29
30
30
30
30
27
30
28
29
28
31
29
26
28
30
26
30
33
27
27
24
31
32
29
29
29
27
27
23
27
25
26
31
28
25
25
28
29
31
29
32
30
27
27
29
28
29
29
29
27
28
33
31
25
29
36
31
31
30
31
26
29
28
28
28
28
28
27
28
29
28
27
26
29
31
27
25
34
28
28
27
28
33
29
30
27
31
28
31
28
26
28
26
29
28
31
28
32
29
28
29
27
27
31
29
30
31
29
22
28
28
29
32
28
28
25
28
30
27
26
26
30
29
28
25
29
26
25
29
28
29
26
32
29
30
28
28
26
29
30
29
30
24
23
29
22
27
29
30
30
31
30
28
28
25
30
27
28
26
29
29
27
24
26
27
24
27
28
29
29
30
28
27
26
31
28
25
28
27
31
29
27
27
28
31
31
30
30
30
32
31
31
33
32
32
33
32
30
29
37
27
30
30
30
30
31
30
31
30
28
31
30
32
28
27
30
26
27
28
31
27
30
31
29
30
31
30
30
28
29
28
26
26
29
28
24
27
28
24
22
26
30
29
26
24
27
27
28
25
32
28
27
28
30
27
33
29
28
26
26
23
31
28
26
28
27
28
26
31
30
31
27
25
27
28
28
32
28
25
27
28
27
27
30
27
29
24
29
27
30
27
29
28
31
28
28
29
27
26
28
31
28
27
32
29
27
25
26
31
28
31
31
31
27
30
32
30
30
30
30
32
27
29
29
30
28
29
36
33
30
34
28
27
30
30
26
29
31
30
27
28
29
31
27
32
28
28
29
28
28
28
31
26
26
35
29
29
30
30
27
33
29
28
31
33
28
32
29
32
29
29
32
31
30
30
33
31
30
35
28
28
32
30
32
31
29
26
26
29
29
27
33
28
27
33
33
26
28
29
29
28
31
27
28
28
27
29
28
30
32
28
33
32
27
27
27
28
27
32
27
29
29
34
27
29
28
28
26
29
28
25
27
27
29
27
26
33
31
29
30
30
27
29
30
27
29
28
30
26
26
33
30
27
28
29
32
31
31
30
28
33
31
28
25
30
29
29
32
24
25
25
29
31
31
28
26
23
29
31
29
33
31
36
34
34
32
31
37
34
33
37
34
33
37
34
36
33
35
34
32
33
36
33
31
30
33
28
27
32
30
28
33
32
31
28
28
26
31
29
28
31
31
28
29
30
29
27
28
30
29
28
30
24
29
27
23
29
27
30
24
24
27
28
25
25
27
24
25
23
26
28
26
23
26
29
25
23
29
26
25
25
31
29
29
29
30
29
28
29
28
28
29
33
30
26
28
33
29
32
33
29
31
29
29
29
30
29
31
29
33
33
27
28
31
31
32
27
28
29
33
31
27
28
30
31
31
35
32
32
31
29
31
31
29
29
28
29
29
27
28
28
30
31
31
30
27
28
29
31
27
24
26
28
30
26
26
28
27
30
25
33
29
27
27
27
27
27
29
26
24
26
27
27
28
26
28
26
28
29
31
28
29
30
24
27
32
29
32
29
26
27
28
28
29
27
30
28
28
27
30
24
29
29
27
27
30
24
21
28
31
28
27
27
27
30
29
31
28
24
28
28
30
30
29
32
30
31
26
30
32
32
33
30
29
28
29
27
25
31
28
27
24
29
27
26
27
30
28
27
26
28
27
28
28
32
25
26
29
30
27
29
34
27
30
27
27
27
28
25
25
28
23
32
27
27
29
25
25
27
28
27
26
26
27
27
28
27
27
31
31
29
29
29
26
30
30
27
26
25
25
27
27
28
27
26
24
24
28
28
25
25
29
26
25
25
26
25
25
29
26
28
27
25
26
30
28
24
24
28
31
26
33
31
27
25
27
26
25
26
29
26
26
32
28
28
26
25
25
28
26
29
29
27
24
28
30
33
29
28
27
26
27
27
28
28
30
24
27
25
30
25
29
26
30
26
27
28
31
27
27
34
28
36
32
31
28
27
31
30
28
29
27
30
28
29
28
27
27
28
29
27
33
29
29
29
28
31
25
29
32
31
27
24
29
29
29
30
30
31
31
29
30
33
30
28
30
32
28
31
31
29
28
26
27
22
23
27
26
25
30
29
26
29
30
32
27
28
30
29
27
27
29
29
25
27
29
26
27
28
31
27
25
23
30
28
26
27
23
27
26
27
25
26
25
26
26
34
26
31
26
27
25
28
26
26
29
27
26
27
29
28
26
25
28
27
26
28
26
28
28
27
27
26
27
33
27
27
29
30
31
29
29
35
28
31
30
30
29
30
30
31
29
29
31
27
28
30
23
27
28
29
29
26
33
32
27
29
26
27
26
28
32
27
28
28
27
30
32
29
29
28
31
35
30
32
30
26
28
27
25
26
29
28
26
26
30
27
28
28
28
27
28
28
27
28
25
30
27
25
30
32
32
32
29
30
28
29
31
31
24
28
31
25
23
30
25
28
24
30
28
29
28
29
26
24
37
30
29
30
28
25
30
27
26
25
29
29
29
26
28
28
29
27
26
29
28
30
29
31
28
24
31
28
30
25
30
28
24
25
28
28
28
24
28
28
28
29
24
26
23
29
27
29
31
28
29
30
31
33
29
30
32
39
31
29
31
27
29
31
29
27
29
30
27
29
26
27
27
26
30
28
28
27
30
28
30
30
33
31
33
28
30
27
31
26
29
31
31
33
28
28
28
30
31
28
28
27
28
26
30
30
32
28
32
32
29
33
34
26
26
29
26
26
24
29
28
28
24
30
28
28
30
28
27
28
28
30
27
29
29
31
31
31
30
30
32
27
28
31
31
32
29
29
30
27
26
32
34
30
31
30
29
30
33
30
30
29
33
28
28
33
29
26
28
34
28
29
30
28
32
29
29
28
31
31
30
29
28
29
30
27
28
32
29
26
27
28
28
30
28
24
27
29
30
27
29
29
27
32
27
27
29
29
25
25
27
28
28
25
30
28
29
29
31
32
30
24
25
35
29
30
30
30
29
31
30
30
32
32
32
28
32
30
27
35
30
32
32
30
34
30
33
33
27
32
29
34
28
30
35
33
27
30
30
29
29
32
32
30
27
26
27
26
28
28
27
33
27
28
27
31
30
24
27
31
29
29
29
28
31
31
29
37
26
29
28
30
32
30
29
32
30
29
28
30
30
31
31
30
31
34
31
28
28
34
30
28
33
35
29
31
31
30
31
33
40
36
28
29
27
33
31
29
31
27
27
29
29
31
27
27
24
29
27
27
29
30
32
30
28
27
30
29
28
29
29
26
28
29
29
28
31
28
30
25
27
28
29
29
29
27
27
30
28
34
34
33
30
30
29
28
30
26
29
27
30
28
28
32
29
31
29
32
30
27
27
31
29
29
31
28
29
33
30
32
30
30
24
31
31
30
29
29
25
28
30
32
25
32
31
32
28
29
33
31
34
28
33
31
38
29
29
31
32
29
31
28
29
29
28
28
28
31
33
28
27
28
29
29
31
29
29
32
27
29
29
30
28
31
34
28
30
29
30
33
31
30
28
26
26
25
27
25
28
29
28
26
35
30
28
26
26
28
28
30
26
31
29
30
29
28
27
28
29
30
30
26
29
28
28
25
24
27
30
27
26
29
26
26
26
27
27
29
26
28
27
26
30
26
28
25
30
26
31
27
31
27
27
27
32
34
31
30
29
31
30
28
26
26
28
27
27
27
28
27
26
29
26
27
28
31
24
26
25
30
28
30
28
30
29
24
29
27
30
25
31
28
28
28
28
28
28
30
28
27
29
30
26
27
29
30
27
24
27
29
28
30
29
27
27
29
31
25
31
30
28
29
30
32
28
28
26
30
30
26
30
29
25
26
31
25
28
28
25
32
26
28
28
28
28
30
30
28
34
28
29
29
30
29
29
32
29
27
26
27
26
31
32
25
27
32
30
30
29
31
30
28
35
33
28
32
27
29
32
34
31
30
32
31
30
34
31
36
33
32
26
34
26
31
28
32
33
31
30
28
29
32
30
29
35
26
31
32
29
30
29
29
32
28
30
29
30
36
32
29
27
31
30
31
30
30
28
29
30
30
29
28
29
31
35
29
30
33
31
30
29
29
31
30
33
32
32
37
30
35
37
33
35
34
32
33
35
33
30
34
32
29
31
30
28
27
29
31
33
36
35
30
31
33
28
26
27
30
26
27
28
26
25
28
27
26
29
26
26
25
28
29
26
24
25
25
31
27
29
28
27
26
26
28
28
26
27
28
29
27
27
25
25
25
29
22
27
25
27
24
22
27
25
26
26
31
29
29
24
27
26
24
28
28
23
25
24
29
28
28
26
26
28
26
24
27
30
27
28
26
26
27
28
27
29
28
28
28
31
29
29
26
29
25
27
26
31
30
32
30
27
26
29
23
27
28
32
30
29
28
26
34
25
27
28
27
25
27
28
27
23
25
27
29
25
27
27
32
32
30
31
26
26
28
31
27
26
33
30
28
31
28
24
26
26
24
28
27
24
26
27
31
29
26
28
27
27
26
26
28
30
27
29
27
28
31
30
26
28
27
26
27
27
29
26
34
32
28
25
29
28
28
26
28
28
27
27
29
28
27
26
29
29
25
26
30
26
24
27
28
30
25
26
29
27
28
31
26
24
26
27
27
29
27
29
27
27
26
31
28
27
29
27
28
27
28
27
27
27
29
24
27
28
31
29
28
29
31
27
28
32
30
28
29
30
29
29
30
27
33
25
31
28
26
30
31
28
29
29
28
28
30
28
29
26
30
29
30
28
33
26
29
29
26
26
28
25
26
27
30
25
27
23
30
30
29
27
33
29
25
28
28
29
29
32
28
28
30
29
28
30
29
29
28
27
29
27
28
29
27
29
26
28
29
29
26
26
30
29
31
32
31
28
29
29
27
29
32
30
30
31
28
28
26
27
29
28
30
27
33
26
27
29
26
28
30
27
26
31
30
25
23
30
28
26
25
34
24
26
28
30
26
29
31
29
29
30
21
27
31
29
27
26
31
29
30
29
28
29
32
34
30
30
29
28
29
28
33
31
31
33
27
24
29
28
31
31
31
29
27
29
31
29
30
28
33
24
27
29
28
29
31
27
28
25
28
26
29
30
27
27
28
26
26
29
27
26
26
26
32
27
34
29
28
27
28
31
28
27
30
32
27
29
31
27
28
27
31
28
37
31
31
27
34
34
32
28
33
33
32
32
29
31
33
30
34
39
33
30
33
30
30
30
32
27
29
31
28
25
31
29
29
29
28
29
25
31
29
27
26
28
22
28
25
27
26
28
28
28
26
30
35
26
24
25
29
26
27
27
30
29
27
24
29
26
23
28
32
27
27
29
27
28
27
27
32
27
27
30
36
29
27
28
28
27
28
26
28
28
28
26
28
23
30
28
29
28
32
27
28
29
26
27
27
28
25
23
28
33
27
24
27
28
26
25
28
26
25
28
27
29
29
26
32
28
28
26
28
26
26
27
27
27
28
31
29
28
28
29
28
30
31
30
31
30
29
28
29
32
28
25
30
29
28
28
31
29
29
30
30
28
31
32
29
31
29
30
31
24
30
29
33
29
31
27
33
30
31
31
27
30
29
31
31
30
29
35
40
26
27
26
33
28
30
30
28
27
29
26
27
26
26
26
30
27
21
26
28
26
28
26
26
29
28
26
25
28
30
26
25
30
26
28
29
27
27
27
27
29
28
28
31
29
28
28
30
28
30
25
29
27
28
27
32
26
28
28
31
28
29
33
28
29
28
32
26
30
30
28
30
25
27
27
29
30
27
27
24
34
26
27
26
31
31
31
28
29
28
26
28
31
29
27
27
24
27
27
29
27
27
27
27
28
29
33
26
27
27
28
31
30
29
30
27
29
30
31
29
28
29
29
31
30
28
27
29
30
29
30
30
25
29
29
25
30
30
28
26
31
28
31
32
27
29
29
27
25
28
29
28
34
29
28
29
31
30
29
31
27
27
27
30
29
30
29
29
29
33
29
28
28
26
26
26
32
27
28
28
30
26
29
30
26
29
29
30
26
27
30
29
27
30
28
28
27
29
27
29
30
30
30
33
34
29
26
24
30
26
28
33
26
27
24
29
27
28
28
27
26
27
27
26
29
26
24
26
27
26
27
28
26
28
25
27
28
27
28
26
27
30
29
31
27
26
30
33
31
32
33
30
30
36
28
30
32
29
29
29
30
31
28
33
30
29
31
30
31
30
30
29
30
31
31
33
34
31
33
42
36
31
35
31
31
33
28
32
31
33
32
31
27
30
31
31
30
27
35
31
28
32
29
29
29
29
29
26
28
30
24
29
32
26
27
25
25
26
27
25
24
25
24
24
27
25
26
26
28
26
26
26
26
25
26
28
27
28
26
24
26
25
25
27
26
25
27
26
28
29
27
25
29
28
27
26
26
26
29
26
26
26
26
28
25
24
25
27
25
26
27
25
26
26
27
32
29
28
29
28
26
25
25
29
26
27
31
26
26
25
28
24
28
24
30
27
22
26
27
27
27
25
21
26
25
28
29
28
27
27
27
25
24
20
26
25
25
25
21
26
29
26
25
25
25
28
26
29
25
27
28
28
27
27
30
30
31
30
29
29
25
26
22
29
30
29
28
27
25
26
28
28
23
28
26
26
25
28
29
28
26
25
26
27
28
26
25
25
27
25
24
29
32
28
27
28
27
28
28
26
24
26
28
25
27
26
28
26
29
27
28
27
30
29
27
28
28
26
27
28
29
28
25
27
27
26
28
26
26
28
25
29
28
26
30
30
27
24
32
27
26
26
26
27
23
28
25
26
24
25
27
26
23
27
26
30
26
26
30
27
26
27
29
27
28
29
28
28
28
27
28
25
27
25
26
26
27
25
25
25
29
28
25
29
30
28
27
27
28
28
27
27
28
28
27
27
22
29
25
29
26
26
28
27
28
27
28
28
27
29
29
30
31
30
28
28
27
27
30
27
26
29
27
24
26
29
28
26
23
26
27
26
25
27
29
24
27
30
28
27
30
27
25
26
27
27
27
26
29
24
26
26
28
28
24
26
28
25
25
26
28
25
25
26
28
25
27
28
27
24
27
29
26
26
26
27
26
24
28
27
28
29
32
30
29
31
31
30
31
31
33
31
31
33
30
31
28
27
27
31
34
28
30
28
27
25
27
29
29
29
27
32
30
31
26
30
29
33
26
28
26
31
26
25
30
29
27
25
24
31
26
26
29
23
29
25
23
26
27
28
29
26
27
28
28
29
27
28
28
27
26
28
26
28
23
29
29
25
27
27
27
35
33
27
30
28
27
29
28
25
28
26
28
26
29
30
27
27
29
30
31
29
34
32
32
32
31
31
32
32
33
29
34
31
34
32
32
34
34
32
32
30
29
27
28
30
31
27
30
29
27
31
32
29
30
30
31
32
30
30
28
28
32
32
29
31
31
28
27
27
27
25
29
27
31
30
30
26
26
26
28
26
27
27
27
26
26
29
30
25
28
28
35
26
32
34
29
24
26
31
31
29
28
28
29
26
30
23
30
29
30
33
31
33
34
32
29
30
29
28
32
29
28
29
27
30
27
28
29
29
31
30
28
28
31
28
27
28
32
27
28
26
28
33
28
30
29
29
30
36
35
39
32
31
31
31
30
30
31
29
30
38
34
34
44
36
33
35
35
40
38
39
37
44
42
37
42
38
46
43
35
33
38
33
37
31
37
37
38
32
34
36
37
35
38
32
32
34
34
31
32
32
33
33
32
31
34
33
34
32
36
32
30
27
30
29
32
29
29
37
29
33
39
32
29
34
33
26
33
33
29
32
32
30
29
34
27
29
28
31
31
29
32
28
29
31
28
27
29
30
30
30
34
24
27
30
31
28
29
28
30
31
29
34
29
31
39
31
29
30
27
33
33
31
31
30
29
30
31
31
26
29
31
32
35
31
32
31
32
36
32
33
33
29
31
32
26
29
28
30
27
30
32
27
31
31
29
30
34
33
30
29
31
31
34
33
29
30
29
31
36
33
31
29
28
27
29
30
28
32
31
27
27
27
26
29
28
29
32
27
27
28
28
27
31
28
29
29
26
32
31
32
29
27
29
30
30
27
28
30
30
32
25
28
32
27
29
28
31
29
28
33
29
29
29
35
29
30
28
29
31
30
29
33
29
34
29
32
35
29
22
29
30
28
26
31
29
28
26
27
29
22
28
28
34
30
31
30
29
28
27
30
30
33
31
31
30
28
30
31
28
28
26
29
32
28
29
28
25
31
30
29
29
30
30
32
29
28
30
28
30
33
32
29
30
27
30
32
30
28
28
29
30
28
28
27
28
35
30
28
29
29
29
28
25
30
26
27
31
29
28
24
28
28
30
32
30
30
33
28
29
33
32
31
28
27
28
28
33
30
27
30
31
30
29
34
30
35
28
26
27
29
35
29
29
35
27
27
31
28
28
27
30
29
26
29
30
30
23
30
29
27
29
29
29
32
31
31
30
30
29
31
35
37
34
32
31
34
30
29
28
31
30
30
29
29
28
29
27
30
28
29
34
27
25
27
29
30
31
31
31
36
33
29
30
23
29
30
29
34
26
32
30
31
29
31
34
32
32
34
31
33
36
33
30
35
30
31
33
28
31
33
32
31
34
30
31
29
35
27
28
34
31
28
29
31
33
29
30
28
27
27
29
29
28
28
29
29
28
28
27
29
29
26
31
28
29
28
29
27
24
29
30
29
30
27
25
30
32
27
27
26
26
28
25
28
30
24
25
31
29
27
28
27
25
26
29
28
30
23
29
27
29
27
29
27
29
31
28
28
27
34
27
26
30
29
25
30
34
29
31
26
26
28
31
28
27
33
28
27
28
27
32
29
27
32
32
27
27
32
30
31
28
27
29
28
30
29
30
29
29
28
28
28
28
28
27
28
26
29
31
37
32
31
31
27
28
30
30
29
28
31
30
32
28
29
27
29
31
28
27
30
30
30
30
29
32
31
33
31
30
27
26
30
26
28


==> images/figures/comparision_result_folder/ibow_all.txt <==
100
247
166
168
176
170
160
160
159
202
210
172
165
156
177
174
166
167
159
152
163
161
167
165
168
194
171
171
173
192
201
189
197
191
191
179
184
185
190
222
201
197
199
208
201
214
213
205
210
206
209
205
205
222
224
212
215
221
233
245
277
236
210
218
211
219
210
217
226
238
246
214
225
291
252
296
293
258
272
269
256
260
253
251
266
253
293
283
248
226
246
233
237
227
245
232
246
231
225
228
246
275
259
237
243
251
242
221
220
237
239
242
236
238
239
234
254
264
238
238
256
281
235
243
228
228
227
235
226
241
230
240
236
236
240
227
237
236
238
240
229
232
224
232
235
240
230
232
234
228
230
228
235
222
228
253
234
225
226
231
231
231
235
251
229
231
236
237
234
234
241
244
235
237
238
243
237
244
235
232
242
242
238
235
234
230
232
245
231
243
249
252
246
250
256
245
243
248
255
249
263
258
270
267
256
255
252
248
252
251
248
245
249
246
246
241
236
243
244
232
240
250
243
241
244
245
230
241
247
244
249
237
237
249
249
246
240
247
246
238
241
248
243
238
252
249
244
277
254
252
254
265
259
254
264
257
253
252
253
250
253
255
258
255
246
260
263
253
256
253
270
254
257
256
255
262
276
266
255
256
253
263
254
246
257
254
247
256
263
254
247
246
250
261
252
251
252
246
250
255
268
255
259
261
254
273
303
274
262
261
291
287
275
280
280
291
292
278
282
273
269
261
262
267
262
314
262
264
259
257
278
267
254
241
263
267
258
252
254
250
261
265
262
250
262
250
253
264
254
269
256
265
255
251
261
252
265
263
250
257
253
254
251
259
251
255
249
252
255
253
266
247
251
265
263
270
261
258
257
257
259
249
250
254
253
255
258
258
255
265
259
263
249
265
258
253
265
257
261
258
262
275
262
264
259
255
265
287
272
267
271
273
273
268
277
275
268
267
266
269
274
272
275
272
270
284
270
271
270
268
263
272
272
265
271
270
254
262
262
260
270
267
267
264
263
264
258
257
263
277
270
255
260
254
266
266
273
262
265
278
287
262
278
270
264
273
268
297
276
276
279
273
272
282
276
273
284
269
262
253
273
305
274
274
271
261
263
266
273
269
273
277
272
271
284
266
266
270
273
268
276
281
278
265
289
291
283
289
281
279
269
284
282
277
282
278
277
275
281
283
267
263
272
274
286
275
277
279
277
291
270
272
274
264
275
263
279
271
271
271
269
257
260
259
261
258
264
260
278
257
257
262
255
268
259
267
260
261
260
260
276
272
277
271
278
277
276
272
279
264
270
270
270
285
278
275
281
284
280
273
281
284
337
327
275
274
268
269
273
274
277
272
277
283
291
283
280
276
284
288
272
286
285
287
290
285
283
279
291
277
276
281
281
287
298
276
295
293
292
286
292
288
301
297
299
293
287
288
283
289
289
285
289
286
285
283
281
280
281
284
287
278
279
278
286
284
268
281
287
293
282
285
280
278
297
292
286
286
274
288
287
287
288
289
282
285
285
281
294
300
288
290
294
303
287
287
285
289
297
286
283
290
295
286
309
310
295
284
283
291
287
291
284
285
294
294
295
282
287
291
276
274
284
299
391
277
289
281
283
288
287
272
287
274
276
278
282
276
280
281
291
276
288
277
284
291
278
281
287
292
276
278
280
287
276
285
278
287
289
277
282
289
288
285
287
281
288
285
282
288
294
290
297
296
298
297
294
295
327
303
298
312
298
295
298
287
290
292
285
295
292
289
289
283
295
294
296
291
295
295
299
299
298
293
294
297
298
307
292
300
309
298
310
304
297
298
290
300
289
300
299
300
296
301
306
298
336
294
298
307
306
294
298
294
304
296
293
296
300
291
307
291
296
295
285
298
298
289
296
292
303
293
301
290
296
297
306
300
311
295
298
295
297
297
300
299
312
302
292
303
294
304
301
295
288
306
300
300
299
303
305
307
299
302
296
296
292
312
299
303
300
332
308
310
303
295
295
290
301
294
285
297
294
297
302
298
293
297
299
298
298
303
307
311
297
305
304
305
307
300
298
307
297
300
305
311
312
299
298
297
293
295
299
294
293
300
298
290
298
298
298
294
303
299
292
293
296
294
311
297
295
299
291
296
300
306
295
297
304
292
300
294
293
302
300
295
299
294
296
292
298
299
309
290
299
300
295
291
302
305
298
296
299
303
294
301
296
295
294
303
290
299
297
314
303
305
302
301
311
306
313
308
304
300
308
305
314
309
307
309
315
310
307
310
310
303
304
306
297
316
302
302
302
308
299
305
319
322
310
298
304
300
308
301
313
308
314
313
308
306
307
306
298
305
292
308
292
299
304
316
304
295
290
297
351
315
299
309
322
307
304
303
320
315
302
296
301
304
302
304
298
306
309
301
309
316
308
302
310
308
312
303
307
312
301
313
310
303
321
310
315
337
316
325
321
314
316
301
308
305
323
301
306
297
299
346
336
302
301
314
304
296
297
300
299
305
305
308
290
306
299
300
296
297
299
295
304
298
301
300
292
306
297
290
299
302
300
294
305
301
313
297
303
333
326
307
311
313
297
303
298
308
308
300
300
298
300
299
295
294
298
298
300
297
303
297
290
296
292
296
299
307
300
302
300
301
299
300
298
302
307
288
299
300
300
305
306
298
302
307
299
300
304
306
297
311
304
296
304
305
299
295
306
296
305
301
299
304
304
292
305
300
308
301
319
312
309
309
304
299
298
309
298
309
301
299
302
299
304
306
305
308
311
297
302
303
291
299
294
303
299
296
305
306
296
304
306
307
293
298
297
299
299
295
302
301
303
301
305
306
300
314
307
307
306
301
304
313
305
300
309
305
303
300
300
297
312
305
315
315
311
297
305
310
309
307
314
310
310
313
312
310
315
317
306
309
325
309
318
301
303
312
308
306
303
305
309
310
308
305
314
305
307
314
307
297
309
308
305
317
313
311
317
312
304
309
306
316
301
303
307
306
301
305
306
308
313
301
305
302
307
311
305
296
309
317
300
304
306
298
321
311
312
325
306
317
328
301
303
308
302
315
313
337
321
303
304
304
305
298
307
311
302
328
300
298
303
302
331
357
331
304
302
299
305
292
307
296
302
313
313
309
319
303
297
305
295
301
299
311
304
302
305
297
304
300
301
306
300
301
303
305
316
313
311
309
301
302
308
303
301
316
312
306
307
309
306
313
312
311
307
302
306
304
313
306
308
303
309
311
314
301
311
314
307
312
324
314
318
312
316
323
311
318
311
331
329
316
321
319
306
316
316
311
314
311
303
312
311
307
304
316
314
316
311
307
324
315
311
317
325
314
321
321
318
313
304
312
323
312
311
316
318
312
318
322
324
306
320
314
325
321
317
317
324
314
326
310
322
320
315
317
315
319
312
317
311
313
321
322
324
322
318
312
322
316
318
320
317
321
327
321
321
398
314
318
317
322
317
311
319
315
309
316
311
317
314
311
308
311
320
313
301
313
318
314
310
311
311
306
315
319
326
318
316
317
308
320
310
318
316
321
318
313
314
326
326
319
314
325
319
324
315
312
312
310
311
313
309
306
324
318
311
333
333
315
314
308
309
308
306
314
314
312
315
315
307
304
313
308
547
347
311
308
309
303
298
305
305
301
307
299
303
313
313
323
308
324
312
321
316
309
313
316
316
317
313
307
303
307
310
312
309
318
317
304
312
321
316
308
316
317
305
326
326
338
325
327
324
319
315
314
328
319
317
313
309
361
365
317
316
309
319
311
318
316
319
318
325
317
314
318
312
320
324
313
305
312
311
309
317
310
315
319
318
305
320
312
306
318
321
320
318
315
309
308
314
305
327
319
307
312
312
304
313
313
316
304
316
312
328
321
316
320
336
318
318
313
313
326
318
321
331
327
318
311
320
319
314
318
315
322
328
312
322
323
316
322
318
319
312
321
327
314
317
317
323
310
317
309
330
317
318
320
325
321
325
322
318
316
322
316
319
327
320
322
327
332
324
321
325
322
322
314
322
325
323
337
323
337
316
321
329
327
323
333
316
324
319
326
322
320
316
321
321
328
319
317
324
319
323
312
313
322
320
315
315
317
322
315
333
325
320
322
323
315
331
328
326
310
328
320
317
312
321
322
326
315
319
332
326
326
319
328
319
324
315
332
329
314
333
326
320
326
332
316
325
322
323
316
317
325
326
323
329
331
326
320
316
309
318
327
335
320
331
315
326
324
324
316
316
316
331
326
321
327
326
323
332
325
328
333
333
322
332
323
317
330
324
329
331
321
328
327
326
323
332
327
319
333
328
328
321
321
329
319
327
324
329
327
323
324
323
332
325
325
339
389
332
329
320
331
324
326
325
325
329
321
324
328
328
325
321
341
350
325
321
325
318
321
320
320
317
319
317
319
313
322
320
323
321
327
327
328
326
322
318
325
322
322
322
328
318
316
328
327
325
325
323
326
327
331
321
319
328
327
318
321
333
316
313
318
329
314
327
326
319
326
320
329
323
328
325
324
326
319
324
328
340
329
322
323
325
326
323
330
333
334
320
327
326
322
319
327
327
323
320
327
324
330
332
320
334
331
326
330
320
326
314
318
328
323
323
335
335
327
322
331
325
329
330
326
338
330
400
394
373
348
370
337
334
342
329
335
341
334
342
358
348
337
331
325
328
328
337
328
327
327
322
330
325
327
327
337
333
325
328
330
363
336
341
321
338
332
326
328
338
334
332
324
324
324
328
335
329
334
330
322
327
329
328
321
319
322
315
323
333
314
327
322
326
322
332
333
327
329
329
329
332
326
327
326
324
324
329
334
331
332
324
328
338
321
327
323
337
333
335
331
331
324
328
334
334
328
382
383
314
401
404
323
337
326
326
328
322
324
333
326
326
330
332
319
328
329
327
328
324
330
333
326
329
328
327
328
332
325
332
327
326
324
321
324
323
323
328
332
323
323
328
321
326
327
338
320
331
327
337
324
317
314
316
326
324
323
315
324
314
318
323
317
314
313
316
315
318
311
308
316
314
321
323
318
319
313
316
313
326
317
316
318
324
313
307
314
317
304
310
316
309
330
314
304
306
313
318
307
308
323
311
312
317
313
304
317
317
313
323
315
323
318
318
312
306
307
314
306
321
328
326
326
315
327
331
324
323
329
331
324
319
329
326
331
327
332
332
337
327
328
328
337
342
329
329
345
343
338
341
335
345
328
333
335
337
336
330
332
328
330
333
329
331
347
333
358
355
361
341
329
332
335
337
338
334
339
343
328
325
325
339
333
332
326
333
326
331
334
333
324
324
324
332
333
325
331
328
334
334
335
327
333
339
333
327
331
332
332
322
328
330
323
327
331
328
335
333
339
328
332
330
331
336
333
329
324
335
314
327
333
328
329
339
336
334
330
337
339
334
327
334
332
329
338
332
327
335
339
336
339
332
334
336
332
331
333
336
327
344
333
331
329
332
341
339
339
340
342
336
331
341
337
329
334
318
334
323
323
308
331
322
317
325
322
322
317
310
321
324
320
319
332
324
324
320
334
326
324
316
328
322
321
318
327
322
322
317
332
323
328
333
336
321
320
322
332
327
322
324
322
326
321
320
322
322
320
322
321
334
321
317
318
323
319
329
327
330
333
332
331
328
329
340
327
324
341
329
331
329
336
340
339
341
337
339
342
347
333
327
338
334
325
338
331
339
338
323
326
341
331
337
335
348
343
330
335
333
327
328
331
338
323
332
326
339
329
333
328
330
332
336
337
337
326
328
332
331
335
331
335
330
326
326
330
324
338
324
345
334
332
330
327
333
330
343
331
333
327
336
334
326
340
337
347
338
331
334
339
332
330
340
336
325
333
330
334
324
325
325
336
341
330
341
339
332
332
338
322
340
331
327
335
316
321
324
323
328
323
325
317
322
328
324
324
318
324
327
316
323
321
322
322
316
329
325
323
322
330
317
324
334
330
321
332
338
333
324
320
331
320
339
327
344
340
335
329
338
347
328
321
334
344
333
326
338
344
333
331
332
339
335
337
338
342
347
341
332
340
329
345
324
338
332
338
333
338
342
336
332
338
341
333
336
325
332
334
335
335
333
327
336
339
333
342
330
337
331
340
332
334
329
338
346
329
344
339
344
341
335
339
341
336
335
334
340
337
326
337
331
351
338
332
341
336
338
336
338
344
333
334
330
345
321
331
328
331
342
324
333
339
341
327
328
340
344
339
324
329
328
339
329
335
335
350
340
343
340
348
340
336
346
337
353
345
351
341
344
339
345
339
337
335
338
343
341
336
330
340
339
340
341
331
339
339
344
331
332
356
337
335
334
338
339
346
335
344
337
340
335
338
340
348
348
347
348
340
333
351
340
343
343
339
351
350
349
341
344
332
349
343
348
340
349
346
348
350
345
335
338
352
337
345
340
351
355
352
351
352
345
338
341
347
329
352
344
347
346
332
348
342
339
338
343
350
342
344
336
332
329
338
330
339
339
340
338
325
328
331
323
331
336
335
327
331
330
331
330
335
342
321
344
336
334
328
334
334
337
338
335
343
337
330
333
348
338
339
341
337
344
339
337
327
334
343
341
331
332
343
335
332
332
323
337
329
330
333
338
329
328
344
332
336
331
340
348
351
372
345
336
372
352
355
350
337
333
339
343
329
338
345
341
345
335
344
345
341
336
333
345
336
327
333
331
339
336
332
337
336
341
332
334
333
347
349
339
341
339
345
347
339
329
337
337
351
331
342
338
335
339
342
330
343
350
334
337
326
345
326
329
331
340
334
334
345
341
346
343
350
370
345
347
339
339
332
342
357
337
342
347
356
330
337
343
342
334
345
338
342
332
332
332
344
326
331
332
339
329
327
331
337
330
332
347
333
340
335
339
350
338
342
336
348
347
342
345
345
340
341
343
342
338
332
349
334
333
340
344
338
344
339
342
345
346
340
325
329
348
343
342
338
346
342
342
333
335
342
345
337
347
338
330
339
346
341
335
339
344
342
338
337
335
344
340
342
338
338
335
350
343
341
340
338
346
336
343
331
336
336
345
333
331
327
339
336
336
334
338
341
337
332
333
344
355
342
331
344
349
323
330
337
338
336
326
336
340
334
336
335
349
335
328
334
346
339
333
339
348
335
333
336
340
337
331
337
340
338
334
338
346
340
336
334
339
339
335
338
339
335
347
334
342
343
337
329
346
342
334
331
331
335
336
331
343
332
336
339
338
341
337
335
331
335
330
332
337
330
330
323
336
335
329
331
339
330
328
330
334
330
328
341
340
346
343
333
338
341
337
338
345
340
344
332
338
342
341
341
340
345
349
350
344
342
340
349
346
350
343
348
331
335
327
337
346
341
345
347
343
343
343
343
338
336
341
347
341
341
341
346
341
334
331
347
350
339
337
343
341
341
330
340
338
335
333
323
327
328
323
329
336
338
328
326
332
324
327
336
339
332
332
335
332
332
339
326
346
337
340
346
334
341
337
339
334
335
337
336
331
339
337
335
334
329
335
338
345
328
338
342
345
342
338
344
352
341
333
338
333
344
340
340
338
354
346
336
338
347
344
339
344
345
343
339
340
344
340
352
341
348
346
344
337
343
343
347
336
344
338
347
348
337
342
340
351
337
339
339
351
332
348
328
334
325
319
331
327
327
321
321
331
327
336
335
341
325
328
332
337
329
335
330
337
337
344
347
340
334
325
332
332
339
326
332
337
331
325
319
326
329
331
337
332
331
328
326
339
322
341
327
327
325
325
331
327
323
331
334
327
322
330
329
324
331
329
329
334
328
327
323
330
326
324
331
325
331
332
802
325
332
336
337
331
341
339
335
329
333
345
332
331
331
339
326
329
331
346
334
334
340
336
336
329
336
336
332
327
335
347
338
347
342
342
345
344
339
343
336
347
351
348
336
340
340
345
338
337
342
333
342
349
337
337
344
344
343
346
336
338
342
342
342
335
340
338
336
332
343
336
338
344
339
339
340
340
337
339
338
341
327
327
324
327
324
328
332
334
331
321
330
329
321
330
331
325
326
334
331
332
332
336
327
330
330
326
337
337
334
333
332
335
337
333
329
331
331
326
327
338
329
332
335
347
328
325
337
341
335
337
333
342
340
333
339
343
336
334
340
339
344
346
344
331
337
355
346
362
345
337
347
359
339
345
340
343
335
348
345
337
330
338
342
342
336
347
342
346
345
339
341
337
350
344
342
336
346
342
346
354
343
357
354
356
357
353
342
340
358
346
350
354
351
351
354
351
351
358
356
356
353
347
359
361
354
342
343
344
341
340
332
344
339
350
342
350
350
347
336
338
334
330
340
334
339
331
342
335
327
342
342
338
347
343
329
342
339
338
344
331
340
341
339
342
341
353
355
343
347
342
355
341
350
348
343
341
348
357
342
342
347
340
350
343
351
358
358
352
348
343
353
348
352
354
351
347
359
341
351
349
350
358
351
360
344
352
340
349
354
361
348
359
351
346
351
353
352
354
357
360
353
345
353
342
356
352
346
348
346
347
349
346
345
343
344
339
353
346
338
341
348
344
353
337
341
344
343
351
344
344
350
345
350
348
343
335
350
346
346
342
345
351
340
349
347
347
339
348
352
361
347
352
341
352
338
371
347
350
340
344
338
349
350
367
347
353
351
350
344
345
347
351
348
348
346
361
356
358
355
360
355
353
351
354
352
357
350
353
343
348
353
348
347
347
346
344
351
364
353
346
357
341
347
348
358
349
348
348
353
345
364
356
370
368
365
362
361
355
352
364
361
346
354
361
349
353
346
359
359
362
361
354
354
353
359
356
363
348
352
351
353
345
358
352
360
351
353
359
353
354
365
357
359
355
357
357
351
346
352
357
360
349
345
355
350
347
354
361
348
351
353
348
356
366
347
359
353
353
341
351
344
372
381
351
359
356
359
349
349
347
347
351
352
353
344
354
341
350
347
343
350
359
350
348
342
344
339
351
351
349
339
341
345
350
346
340
347
350
350
350
353
356
342
341
348
399
395
354
360
360
362
371
358
361
355
355
352
360
354
357
361
356
378
356
345
352
367
354
357
360
363
356
369
366
369
365
351
368
365
361
356
373
348
382
363
505
445
355
375
445
382
375
368
361
348
365
366
358
363
359
353
368
357
360
364
435
368
399
375
367
374
376
358
362
361
366
369
373
365
361
356
354
374
374
380
551
659
528
441
434
403
410
434
401
400
415
411
405
388
392
382
421
457
421
448
376
385
404
400
390
392
379
360
374
415
370
434
478
436
402
382
399
381
369
375
373
364
369
379
361
360
364
361
377
372
362
361
358
368
366
384
394
399
383
381
378
385
385
385
378
399
470
524
414
417
401
394
399
376
401
386
381
397
402
417
378
382
425
412
394
394
397
385
400
419
404
395
396
392
410
455
477
432
400
410
434
438
433
454
437
501
431
417
421
428
399
406
393
415
397
395
401
398
501
433
435
453
421
424
414
381
405
405
401
389
400
406
412
397
400
383
390
396
397
429
445
390
403
378
381
436
555
526
393
371
368
371
366
366
360
387
358
372
358
364
361
369
364
366
364
371
364
370
498
414
384
370
363
368
375
387
362
361
380
359
369
365
368
359
365
361
365
362
367
371
358
364
366
364
365
367
371
379
363
371
371
372
370
371
363
363
361
365
373
358
363
374
365
366
373
369
364
374
371
368
366
369
363
365
366
367
369
369
368
369
370
361
369
372
362
360
369
363
373
375
373
373
369
365
360
365
365
362
372


==> images/figures/comparision_result_folder/ibow_all123.txt <==
491
32
31
31
31
32
33
30
29
35
34
34
30
32
33
31
35
33
35
35
33
33
31
29
30
28
28
29
27
28
28
29
28
27
27
27
27
27
30
36
33
30
31
28
27
26
32
25
27
27
28
29
28
28
28
27
27
28
29
27
24
27
27
26
25
27
25
27
25
29
27
27
28
27
26
26
28
28
26
26
27
28
28
26
27
28
27
28
32
30
27
29
28
25
26
29
26
28
27
102
306
195
197
182
172
169
162
168
228
199
197
193
191
221
181
210
183
192
181
190
214
239
228
209
246
227
223
243
263
276
241
272
290
243
257
247
235
219
214
221
211
215
204
207
202
202
202
213
208
208
205
206
217
204
206
203
211
206
217
225
219
220
218
218
212
225
222
230
215
221
222
225
232
240
224
228
248
243
230
239
241
247
247
244
223
238
222
221
239
227
231
223
229
224
232
238
225
226
224
242
226
244
231
217
229
228
234
235
236
243
238
243
241
249
237
245
242
234
222
227
246
237
239
241
229
246
245
224
224
224
231
232
234
234
235
237
237
245
233
231
230
242
234
238
233
245
244
256
253
234
241
242
245
241
265
233
249
238
250
247
251
237
239
236
251
240
247
244
240
241
238
234
248
240
238
246
251
239
243
245
237
262
245
255
256
249
251
251
249
249
256
248
248
268
251
264
253
260
251
253
249
259
275
267
254
268
270
254
261
263
249
263
256
247
256
255
252
272
269
248
237
248
258
253
257
252
258
245
266
260
264
246
246
252
247
250
247
244
246
257
258
247
256
264
251
259
252
268
257
249
262
263
255
255
251
252
254
252
266
268
252
259
254
253
263
271
254
261
255
254
264
253
252
258
261
256
260
259
256
260
262
254
261
252
252
267
252
270
272
264
259
270
267
270
278
266
265
266
262
260
271
272
263
260
258
275
273
266
302
337
263
263
266
270
259
265
259
257
268
261
257
256
307
264
253
262
262
260
262
262
263
258
253
266
262
265
254
268
255
259
258
255
254
257
323
256
257
272
270
260
269
260
260
264
264
257
259
253
328
328
265
273
262
261
262
274
278
257
262
263
268
265
271
261
262
255
265
260
266
281
272
259
266
271
258
262
268
270
257
264
281
260
267
274
272
259
254
268
258
252
261
273
261
265
274
268
270
266
270
272
276
264
276
271
293
282
274
266
262
263
265
263
278
264
273
268
266
286
274
284
276
265
262
269
282
267
270
272
294
271
278
269
270
290
277
276
268
261
267
280
270
269
275
275
265
274
270
272
268
283
267
281
277
287
290
282
279
293
286
284
276
293
291
280
277
282
287
272
283
285
280
289
280
270
275
273
270
271
271
263
263
268
278
272
289
272
283
283
285
275
272
283
295
293
285
296
290
286
282
262
275
271
267
267
278
266
287
282
278
276
272
270
264
273
280
285
271
268
272
266
277
270
267
266
265
284
256
265
273
268
262
271
258
263
252
266
278
275
282
268
279
277
261
263
270
275
274
267
279
266
265
269
272
277
268
264
272
279
294
278
283
281
272
282
280
270
281
272
276
278
287
276
292
275
287
273
267
270
261
271
272
283
285
282
282
270
273
297
268
271
287
271
280
290
284
270
277
272
280
271
274
278
282
272
288
275
280
272
286
279
286
295
281
296
291
282
290
276
279
277
275
282
282
287
295
296
281
284
306
299
283
299
281
288
283
291
285
283
306
299
286
293
290
296
304
305
302
302
298
282
303
304
321
338
315
305
326
305
315
308
297
291
291
288
306
305
297
303
296
294
314
330
306
299
300
298
300
298
293
306
304
295
299
292
299
303
291
296
296
298
397
288
290
290
307
284
285
301
288
285
290
283
282
287
286
289
295
289
275
275
289
283
282
293
285
283
274
281
290
278
290
275
294
295
299
291
292
293
285
285
287
304
271
287
290
286
285
300
290
287
302
291
290
289
296
304
300
289
286
293
298
284
294
300
305
295
282
314
345
296
294
294
311
335
347
320
292
306
294
307
298
296
295
296
298
294
292
291
289
287
288
284
319
296
293
306
312
305
308
289
295
299
300
312
290
309
295
291
312
304
320
347
335
356
344
358
342
295
307
358
341
386
363
345
327
335
314
335
327
308
303
310
303
319
314
310
323
308
302
318
366
312
303
309
306
316
302
349
320
302
317
329
304
329
317
325
316
298
302
296
312
294
300
302
326
314
317
299
309
301
325
304
304
324
297
304
296
297
305
304
312
303
299
297
303
303
304
320
314
298
294
310
327
303
300
312
312
318
314
318
312
341
321
321
320
319
306
307
306
316
308
307
318
317
307
321
296
324
320
339
315
330
317
314
313
333
293
320
319
307
326
325
316
300
303
307
306
317
306
304
313
311
302
306
312
302
312
309
314
303
314
328
340
334
318
318
309
298
309
321
323
311
310
316
325
309
332
307
297
310
318
309
307
306
299
305
314
318
328
323
338
342
356
334
336
344
337
319
339
324
319
329
310
342
319
348
310
325
343
335
320
336
324
325
326
317
349
341
338
319
331
324
324
315
307
303
317
327
319
318
324
400
345
350
317
310
315
313
318
318
304
312
323
309
312
321
306
320
309
353
339
346
326
371
327
315
321
314
301
321
312
302
324
308
304
320
319
338
352
344
351
368
341
341
338
324
304
316
312
310
325
346
328
301
313
311
311
319
360
342
311
326
310
332
314
331
348
360
380
340
323
337
332
305
332
309
326
322
314
309
309
312
311
322
301
316
312
316
315
302
309
311
311
328
347
339
320
310
325
316
313
328
314
366
353
328
324
318
320
322
341
378
354
327
329
317
336
318
326
326
336
346
324
327
319
314
329
320
319
352
326
319
313
305
312
311
302
318
314
318
311
304
318
315
328
318
321
331
327
338
346
342
325
331
319
337
348
328
339
324
331
328
314
331
326
322
314
310
316
303
314
330
300
308
319
321
312
332
307
317
336
323
324
323
310
308
335
321
331
321
300
310
338
307
300
325
323
316
323
312
322
327
317
310
334
327
310
294
306
311
313
316
309
312
326
303
303
315
307
321
299
324
317
309
306
311
308
310
314
326
315
305
308
304
320
300
304
307
307
310
301
307
312
304
296
303
301
315
326
308
313
302
297
298
302
294
312
295
294
311
312
297
308
302
310
306
308
312
307
301
317
311
300
317
295
318
305
320
302
299
302
296
318
315
306
311
302
305
309
314
312
303
305
309
312
306
297
316
302
302
307
304
298
300
298
308
297
298
322
318
315
294
314
316
303
315
301
319
303
297
300
307
305
312
301
304
324
303
305
304
314
324
321
307
300
300
305
302
314
293
309
306
297
305
336
340
303
302
298
302
300
300
299
312
299
293
300
310
308
308
322
322
306
313
314
309
316
301
312
291
304
311
301
300
298
304
324
322
314
318
309
317
314
315
301
305
311
316
305
315
321
310
299
305
305
311
318
304
300
308
321
309
312
303
311
317
302
307
320
316
301
320
314
310
333
304
323
305
320
325
306
323
308
327
324
312
318
326
324
302
313
312
314
301
307
322
319
318
318
327
313
305
318
306
297
295
303
296
296
301
311
311
298
296
301
298
298
302
300
301
305
298
306
301
297
304
295
295
295
303
308
304
303
298
302
300
299
304
305
307
311
302
311
311
307
313
299
310
314
309
307
304
307
305
304
303
302
299
309
304
302
296
295
301
308
301
299
307
309
301
298
299
302
307
305
304
310
315
312
314
307
315
312
305
306
314
313
308
313
309
316
350
305
309
315
312
306
308
308
302
305
296
306
306
302
307
298
310
305
314
315
324
311
314
327
324
320
324
311
328
319
322
307
526
296
320
316
308
303
307
296
306
295
307
293
292
310
309
299
312
308
308
310
299
317
303
311
304
322
332
321
310
317
317
308
312
316
309
310
317
302
325
315
309
323
311
310
323
316
320
310
331
322
316
338
322
319
330
329
315
322
314
325
322
328
309
335
313
327
319
318
326
312
309
330
341
331
313
334
316
335
324
313
330
330
302
315
320
316
318
313
317
304
315
311
314
306
310
314
322
314
318
326
314
316
323
308
332
355
344
377
352
324
308
304
313
325
316
315
321
315
316
310
330
321
314
323
324
335
336
321
312
336
342
330
321
320
323
315
317
340
311
311
317
338
320
339
320
314
322
338
322
339
312
332
327
302
314
318
313
324
330
320
325
317
331
328
320
310
325
332
337
325
333
333
322
316
317
323
324
325
342
328
321
314
322
317
331
324
319
329
321
323
328
321
320
335
324
314
336
317
318
307
321
323
328
317
317
332
321
315
313
309
321
319
310
315
325
319
324
314
322
319
323
320
323
338
328
314
321
310
313
314
321
327
327
317
335
325
318
323
333
318
344
334
321
330
318
313
326
318
329
329
328
316
321
318
323
311
314
321
342
319
322
333
318
331
316
325
329
346
337
325
332
334
343
321
326
333
340
322
329
336
323
326
315
329
325
317
316
322
315
329
326
334
338
322
326
323
326
319
324
323
327
311
340
324
317
335
327
338
321
323
332
321
317
337
327
317
327
320
337
323
324
323
318
337
313
326
317
317
346
342
338
337
345
338
323
316
315
329
328
322
329
318
335
321
315
338
323
315
321
321
305
319
317
321
330
329
321
312
315
318
331
327
319
338
323
316
350
328
323
318
312
330
324
311
333
330
334
320
329
318
313
330
321
312
312
328
326
327
313
325
332
318
328
314
342
336
330
324
345
328
328
336
344
319
332
326
340
325
320
325
335
327
332
322
344
342
339
319
335
333
323
316
332
325
338
324
327
333
331
334
330
325
331
345
324
329
334
341
337
327
322
351
329
334
337
333
349
335
332
331
346
329
326
331
331
329
343
338
336
345
342
345
331
353
340
340
323
331
331
313
331
323
333
327
319
339
343
318
327
321
341
338
337
345
349
331
333
321
326
326
333
328
324
330
325
322
327
326
336
326
340
326
332
320
340
329
322
328
331
335
338
336
335
320
329
331
324
335
324
330
329
333
336
326
347
325
320
328
346
325
325
339
342
341
346
324
330
333
336
330
340
335
349
339
328
336
327
330
331
329
323
330
340
328
330
334
339
333
343
318
322
329
330
325
319
320
339
318
338
324
326
339
337
323
328
325
325
318
332
343
345
326
332
332
344
334
321
322
327
330
334
325
339
328
319
338
329
340
335
329
332
328
326
344
331
333
337
337
341
339
329
327
348
390
401
343
332
350
323
325
332
321
332
338
348
328
337
331
330
331
330
337
336
321
334
330
328
324
334
325
331
326
330
321
322
335
335
322
338
327
328
334
321
337
318
324
320
319
321
332
325
325
330
324
321
322
317
339
329
325
325
322
334
321
324
329
328
335
320
324
327
326
338
333
333
340
350
327
348
339
340
327
334
346
368
361
347
326
345
335
340
346
334
343
336
333
340
345
328
335
339
348
347
348
332
343
344
329
340
338
354
344
347
341
330
340
345
336
353
335
335
339
324
332
344
344
338
331
324
331
346
327
341
345
348
355
330
344
376
371
342
339
331
343
334
325
328
329
333
325
335
315
323
319
318
313
313
319
315
312
317
326
320
319
318
318
323
319
319
316
326
318
320
318
320
332
315
320
331
322
317
326
335
323
324
327
325
326
334
326
324
325
330
325
332
329
327
334
332
335
330
336
329
373
343
323
342
335
334
331
329
335
334
340
339
335
339
350
346
338
329
340
337
341
320
322
340
338
339
346
339
332
336
337
340
336
343
337
332
338
348
325
336
329
339
319
330
330
321
339
321
322
334
330
334
328
318
329
334
318
336
322
326
319
325
342
318
329
326
336
320
334
338
320
345
343
335
321
337
334
326
331
341
329
347
339
337
345
348
337
340
354
356
350
338
338
334
350
329
352
346
338
360
337
337
332
336
343
332
334
331
351
337
323
338
334
336
342
344
337
330
350
332
340
327
324
326
340
334
327
328
331
328
337
331
343
344
324
334
347
334
336
335
341
333
330
327
325
331
332
353
343
346
335
332
331
328
346
338
334
335
336
329
331
341
349
333
350
334
344
332
336
335
334
340
329
343
323
354
329
323
326
330
336
333
350
340
345
347
346
347
353
326
349
331
339
330
344
338
342
332
348
345
339
335
332
335
329
344
329
342
333
341
324
324
340
328
320
326
334
328
335
351
330
330
329
333
338
342
331
338
319
340
325
325
339
333
337
345
335
331
347
346
323
339
335
332
334
338
337
336
347
339
333
350
347
340
356
346
355
345
335
331
345
345
342
338
349
335
348
346
343
356
333
333
332
347
347
333
326
328
342
335
324
330
347
325
341
326
337
336
323
347
337
321
327
329
336
340
338
335
348
351
336
330
332
339
331
331
330
342
330
344
337
336
341
344
359
335
336
328
338
338
336
327
342
334
329
335
351
324
328
338
329
335
336
347
328
343
332
337
327
348
336
328
352
339
338
357
342
340
338
346
344
331
338
334
347
339
345
340
343
335
343
330
352
342
337
352
345
344
351
345
327
339
350
335
344
348
344
346
340
340
348
342
352
334
344
341
338
336
344
342
338
346
345
340
346
362
348
338
337
343
329
338
340
340
347
338
344
349
332
344
342
344
342
355
340
357
338
340
361
353
344
353
340
343
338
360
342
330
359
346
338
357
344
364
343
348
345
343
350
339
337
334
342
337
345
347
359
340
350
336
346
344
342
328
344
332
331
338
325
343
338
335
325
353
341
324
325
346
480
380
356
397
345
356
359
355
383
359
343
340
337
334
343
354
358
361
338
327
357
355
354
371
349
353
362
353
364
342
343
343
335
353
348
343
356
342
344
334
348
333
343
325
348
333
351
356
327
331
335
345
327
346
337
329
344
340
348
333
336
334
353
343
343
332
350
337
350
331
360
348
332
332
329
338
337
334
342
345
349
346
356
340
336
353
355
361
351
356
356
347
357
350
345
356
351
346
363
348
352
351
383
388
395
357
381
362
362
384
373
388
356
375
376
379
414
418
393
393
373
379
377
387
381
371
405
362
346
370
379
348
434
428
464
393
365
356
360
377
348
396
417
397
351
360
359
378
354
359
344
345
363
350
350
365
348
385
348
332
356
347
358
352
352
342
366
339
340
362
350
345
346
347
381
373
379
429
368
356
345
347
346
364
351
351
359
366
356
360
378
355
383
390
375
371
358
392
393
433
379
373
369
371
375
382
352
345
351
353
364
351
353
383
360
386
354
349
373
347
341
349
351
360
358
341
353
345
344
342
349
336
328
355
334
346
344
332
341
363
350
340
341
342
343
359
352
361
348
367
347
397
426
397
365
402
382
375
383
385
374
380
370
374
357
354
349
357
361
363
362
356
364
347
366
354
369
366
376
372
384
372
378
367
377
367
355
354
363
361
374
361
365
376
358
355
364
352
355
372
364
364
353
365
376
362
368
359
374
383
376
365
363
363
362
378
367
375
346
412
424
364
364
364
367
352
349
350
349
350
354
347
352
349
355
354
353
357
350
391
350
356
351
349
356
361
354
349
353
358
363
350
355
358
354
353
357
352
362
356
354
354
351
358
348
359
410
413
360
357
360
359
353
372
350
345
345
333
352
340
345
370
365
355
347
342
345
344
341
352
347
339
337
342
346
333
341
330
338
326
325
330
327
331
330
333
337
334
337
333
332
343
337
342
332
336
351
349
338
328
337
338
334
340
338
348
332
332
338
340
359
352
344
353
333
335
328
336
367
341
344
345
360
344
344
376
372
337
328
334
347
347
336
346
334
338
340
337
344
343
343
338
336
338
343
336
343
345
340
343
334
335
348
341
346
336
357
337
335
337
344
342
341
345
346
338
334
342
328
343
331
333
325
332
321
323
316
323
319
327
329
319
331
337
327
318
326
326
321
327
332
329
325
326
324
328
329
330
327
328
331
325
320
315
324
315
318
322
327
319
320
326
329
325
325
332
327
325
326
319
332
326
319
320
325
330
338
381
380
337
327
321
333
327
335
332
331
330
327
325
333
332
330
801
337
341
338
343
343
334
345
350
341
355
338
343
345
346
359
349
338
348
344
344
348
351
342
359
345
347
350
335
337
336
342
336
341
342
342
358
378
349
346
342
362
349
348
350
351
346
351
346
359
351
345
343
348
347
348
348
340
347
340
352
344
349
346
360
341
363
357
347
348
362
355
346
354
359
349
354
354
355
355
352
373
355
342
339
346
342
329
333
339
339
336
336
340
335
333
342
337
333
348
336
338
340
350
341
345
336
342
348
335
341
332
352
343
337
337
346
337
336
333
330
339
338
333
333
344
341
336
338
336
334
344
343
350
338
347
345
343
335
341
345
342
346
349
346
340
348
338
340
345
358
353
355
338
349
347
349
348
347
350
347
343
350
346
345
342
349
352
343
344
353
352
354
348
350
357
357
348
358
349
353
346
347
357
353
370
353
356
358
356
360
368
355
347
348
353
353
345
357
350
354
355
351
350
352
363
379
366
364
363
360
362
353
361
347
347
353
348
347
340
342
341
341
342
346
337
336
340
337
336
340
335
342
345
340
334
336
345
346
344
347
349
345
344
329
342
339
346
342
344
359
348
344
357
344
344
348
352
357
350
347
354
352
354
361
344
354
347
350
354
349
344
349
355
362
353
360
350
350
347
359
346
356
356
358
360
353
352
355
356
353
370
363
362
354
359
355
355
363
364
353
356
352
352
353
353
372
359
358
357
353
362
353
352
361
355
356
353
346
355
351
348
348
381
374
347
342
349
350
346
346
355
346
344
341
349
353
344
344
351
356
344
357
404
410
341
340
345
353
350
352
359
361
353
351
363
362
365
362
363
343
351
364
355
362
354
348
349
341
342
356
344
362
346
355
359
353
350
340
336
367
358
361
361
355
369
352
343
362
342
358
356
361
350
348
352
356
347
352
354
365
345
344
353
347
360
359
357
342
361
352
344
362
362
359
347
368
350
349
352
361
363
362
354
361
363
351
348
348
356
347
359
354
350
357
362
350
357
354
348
347
368
353
350
360
371
341
357
351
363
347
352
347
371
368
344
355
352
359
366
360
357
372
349
344
363
350
345
341
364
357
356
346
351
350
358
362
373
350
353
354
351
359
352
353
366
354
364
349
365
366
360
358
347
357
343
350
346
355
356
347
337
342
337
349
342
342
330
341
344
355
337
352
335
352
345
341
344
351
344
338
345
338
350
338
341
340
353
356
346
352
368
353
348
353
368
342
340
340
343
357
354
352
360
346
348
352
356
356
347
352
354
355
343
347
344
352
363
360
351
374
363
363
362
362
354
358
372
354
358
354
352
357
361
349
358
354
356
351
349
366
347
398
378
353
351
354
380
347
343
350
366
347
360
356
345
350
362
363
362
351
373
367
348
357
359
350
368
367
369
372
346
348
360
345
351
376
356
372
352
362
344
359
369
381
352
354
372
357
363
348
356
359
348
370
376
354
360
367
350
367
359
357
356
366
351
355
352
355
360
351
351
355
350
355
367
358
372
363
351
366
357
364
357
364
353
372
356
349
387
394
353
358
370
377
361
358
355
352
362
356
353
362
362
355
353
380
344
369
349
366
349
349
353
373
356
377
355
354
352
368
377
362
359
380
354
361
361
368
349
370
356
364
348
358
361
355
358
345
347
369
357
352
364
353
353
353
371
358
360
354
360
358
369
360
369
361
351
353
370
368
377
369
378
370
372
362
380
374
371
350
360
369
347
355
368
359
356
353
366
360
352
353
363
353
372
360
354
373
365
361
369
370
365
354
364
371
368
354
361
361
347
349
352
353
354
358
371
364
365
367
363
361
356
357
366
347
360
350
362
346
360
353
352
350
348
341
352
349
347
347
369
348
354
348
352
355
351
348
361
350
358
343
354
361
356
372
369
355
359
350
348
372
362
365
364
368
365
357
378
356
357
379
368
367
359
358
360
373
394
391
368
368
361
355
360
355
360
367
370
369
369
351
368
362
368
361
368
371
364
360
364
360
353
348
357
375
353
364
368
365
351
353
366
354
354
372
364
362
359
355
368
371
366
363
355
367
362
370
369
371
374
373
369
365
359
364
369
353
364
359
368
361
353
364
342
349
348
353
358
352
344
346
354
350
347
356
354
347
346
354
349
348
351
358
349
352
341
350
345
350
337
352
342
354
348
351
345
350
356
349
348
357
346
355
347
348
396
424
356
357
349
339
340
352
350
343
347
351
349
350
345
344
335
338
345
351
341
339
332
344
343
339
333
337
348
341
341
331
336
332
344
334
336
353
344
339
333
338
339
337
341
344
346
342
339
339
337
342
343
341
353
334


==> images/figures/comparision_result_folder/ibow_feature_extraction.txt <==
42
42
36
40
38
39
34
39
29
32
28
33
34
29
30
26
31
29
30
32
28
28
29
30
32
28
27
27
27
28
28
28
27
22
30
28
28
26
29
30
27
28
28
34
31
30
29
28
29
29
26
26
27
24
28
27
27
29
23
28
27
29
27
26
27
31
28
27
29
28
30
28
26
31
26
25
26
34
25
27
30
31
25
30
28
30
27
27
25
27
30
26
27
29
27
32
26
29
27
28
27
28
27
26
27
27
24
23
28
29
30
28
30
29
26
27
28
22
26
29
29
25
30
31
24
26
25
27
24
25
30
30
28
28
29
27
27
27
26
25
26
28
29
23
23
23
26
26
24
23
25
22
26
27
26
30
31
27
29
26
29
27
36
29
27
29
32
28
26
29
25
32
26
25
24
27
28
27
29
27
29
25
26
28
25
33
23
23
26
25
26
26
23
23
26
33
31
29
27
27
27
27
26
26
29
26
25
24
29
25
25
25
27
22
30
28
28
23
25
22
22
26
43
25
26
24
26
26
26
23
25
26
26
28
30
27
26
26
24
24
23
26
26
25
23
25
25
26
26
23
24
23
27
25
28
30
31
25
26
27
23
23
22
23
25
28
26
27
20
22
23
23
24
22
24
21
25
26
26
26
28
27
22
22
22
26
25
25
28
26
27
25
23
25
27
23
22
23
28
28
26
24
22
21
24
23
21
24
24
26
22
20
25
23
23
25
27
22
29
27
26
26
23
24
24
25
24
24
22
25
25
27
22
23
27
25
28
25
24
25
27
25
30
25
21
25
26
27
25
25
24
27
26
24
23
27
23
23
21
24
26
23
25
28
28
20
24
24
25
24
25
22
24
26
24
25
23
26
24
26
23
25
24
23
24
23
24
23
21
25
25
18
23
24
25
25
27
23
19
26
25
25
23
25
22
23
22
23
28
27
24
23
24
24
27
23
24
24
25
25
25
24
24
25
23
22
28
27
23
23
22
21
22
24
24
20
24
22
23
28
25
22
24
27
25
23
26
24
28
24
24
25
26
26
25
23
23
26
24
24
23
28
24
24
21
22
24
24
24
22
23
22
22
23
24
27
27
24
26
27
29
29
25
29
30
24
27
27
25
24
24
28
25
31
25
29
27
24
25
26
23
22
22
26
28
25
23
22
28
23
24
25
24
28
25
22
27
26
26
28
30
30
25
29
26
28
27
25
25
26
24
23
24
31
23
26
25
25
22
24
26
23
27
30
27
29
26
23
25
25
27
20
25
29
23
24
25
25
25
21
25
21
25
23
25
25
26
24
24
24
26
24
23
28
34
26
27
27
27
26
22
25
26
26
25
26
24
24
26
25
27
28
27
27
27
23
24
24
27
23
23
23
28
26
26
26
31
25
24
23
26
22
23
25
26
24
26
26
25
25
22
23
25
27
29
26
27
25
24
26
24
30
25
25
27
27
26
26
23
29
26
24
24
22
27
25
26
26
25
26
24
27
25
27
24
27
25
25
22
26
26
25
24
21
30
29
24
26
25
25
25
22
28
25
28
25
29
27
24
28
27
24
25
22
29
29
26
27
30
25
27
24
31
28
28
29
29
25
25
25
26
26
27
24
28
25
25
26
27
27
26
25
26
28
27
26
26
25
24
29
28
26
23
25
25
23
25
25
27
29
25
26
23
25
26
29
25
24
27
26
26
27
24
23
27
25
24
24
21
23
25
23
22
23
25
25
25
23
24
23
29
24
28
24
26
27
29
28
27
25
27
27
27
27
30
38
27
26
29
30
29
29
27
27
28
29
23
25
27
29
29
27
25
29
25
26
28
31
26
26
24
28
29
28
27
30
27
26
26
25
22
25
31
31
22
23
24
24
24
25
28
24
27
24
24
25
24
25
26
28
24
24
30
24
27
24
24
30
23
27
24
24
23
22
25
22
25
24
25
26
23
25
29
27
23
24
23
26
28
26
23
25
24
23
23
27
26
26
24
25
26
26
26
24
27
22
28
25
23
24
26
27
24
24
27
25
22
25
25
30
26
27
26
27
29
25
25
25
28
25
30
26
27
29
33
29
29
29
23
23
24
27
25
30
29
28
26
26
27
28
25
26
27
28
28
26
27
28
26
27
28
27
28
26
29
26
27
26
28
23
24
27
27
25
25
26
24
26
25
28
25
25
27
31
29
28
28
28
26
26
27
27
27
26
24
27
28
28
31
28
28
30
27
26
26
26
25
25
26
30
29
28
27
28
27
26
22
29
26
25
26
25
24
24
24
28
28
25
31
26
29
26
28
25
28
27
30
30
26
26
27
24
23
29
27
29
27
28
25
26
26
28
28
26
27
27
24
23
29
30
24
25
27
24
28
27
27
27
27
24
30
27
23
25
28
26
26
24
30
25
25
28
27
28
24
26
28
26
26
27
27
30
27
32
30
28
30
30
28
29
30
29
31
28
33
33
32
31
32
36
33
29
31
34
29
28
29
31
28
29
29
29
26
28
25
28
28
28
26
26
29
30
25
23
29
26
25
23
26
28
24
26
27
27
23
24
24
24
22
19
27
24
25
22
25
22
23
22
24
29
21
24
23
25
26
23
24
25
23
26
24
24
26
26
25
28
27
27
27
26
27
26
26
25
27
25
27
28
27
29
28
26
26
27
30
29
24
27
25
28
28
26
28
30
27
26
28
27
27
27
32
27
27
28
30
31
30
27
27
31
32
30
29
27
31
24
27
30
28
31
25
24
27
26
27
28
24
25
25
24
24
25
24
22
23
26
26
25
26
25
19
27
24
25
23
22
27
27
23
32
24
25
25
25
25
23
20
25
28
23
28
28
26
26
24
26
26
26
30
28
29
28
23
27
28
28
26
25
25
28
27
26
25
23
27
27
27
28
28
28
29
26
26
26
27
27
26
25
24
27
26
27
28
26
29
28
29
29
27
27
33
27
25
27
29
27
27
25
28
26
23
26
28
26
25
20
25
25
29
24
29
25
22
26
30
25
26
26
27
26
24
27
30
29
25
25
28
31
29
30
24
24
22
24
28
24
22
25
28
23
26
22
27
26
24
25
25
24
25
27
25
28
21
27
22
27
24
25
24
27
29
24
23
26
25
24
24
25
26
26
23
22
26
24
22
18
26
22
26
24
25
26
22
23
27
26
20
22
22
26
24
26
25
26
26
27
23
25
27
25
25
20
28
24
22
23
27
26
19
21
21
28
21
29
24
26
23
22
24
23
27
24
26
26
29
24
23
25
29
22
25
25
28
26
27
24
32
27
24
23
26
27
25
26
27
29
24
23
33
27
24
26
29
26
24
27
30
24
25
24
25
26
25
24
27
25
23
25
28
27
26
24
23
24
24
23
25
21
24
27
23
27
23
27
24
23
25
25
25
28
23
24
26
27
24
24
26
25
26
24
25
23
24
25
28
27
24
23
30
27
24
28
26
30
24
25
28
26
26
23
25
20
23
27
27
25
21
23
24
25
23
25
26
26
24
26
27
25
25
24
24
24
23
25
25
26
25
25
22
26
22
25
27
24
28
21
23
27
24
24
25
29
25
26
25
30
24
26
27
31
30
26
26
27
26
27
27
28
28
26
26
28
29
29
29
31
25
25
25
25
27
22
28
24
25
23
25
25
25
26
26
26
24
28
24
26
26
28
26
30
24
24
28
31
24
23
25
25
25
27
27
24
24
27
29
26
23
23
29
30
26
25
27
26
25
25
26
25
24
25
29
25
25
24
29
25
25
24
26
23
22
25
25
23
24
23
25
28
26
20
27
26
23
26
26
26
24
24
24
29
24
26
25
29
24
22
22
24
29
26
24
27
25
25
23
25
25
25
21
22
22
27
28
23
25
23
23
22
22
25
21
23
29
28
29
32
33
28
26
25
26
26
28
22
26
27
24
26
27
25
26
28
31
29
29
29
28
27
27
26
27
26
24
25
26
25
25
26
25
25
24
28
24
23
24
26
24
21
31
26
27
31
30
27
26
26
25
28
28
26
26
27
25
25
25
30
26
25
25
26
28
24
25
26
25
24
25
23
25
24
24
22
21
25
26
23
26
26
25
26
25
25
26
29
23
24
25
29
26
26
26
27
25
25
27
25
30
24
24
25
24
22
29
25
23
22
26
26
28
28
29
28
26
28
30
31
27
31
30
25
26
26
27
27
27
25
27
24
31
25
24
23
25
28
29
27
27
30
27
26
26
29
28
28
27
26
24
26
23
26
24
25
24
30
27
27
25
30
27
24
22
28
26
28
29
28
24
28
27
29
27
26
28
27
26
26
28
28
28
25
28
29
28
24
27
28
25
25
28
29
29
28
32
28
30
37
28
29
30
30
29
29
31
29
29
30
29
30
27
29
28
27
31
29
26
26
31
28
26
26
22
25
22
23
27
25
28
25
25
24
28
29
28
25
24
27
25
24
25
28
26
27
27
30
26
24
25
29
24
26
28
26
28
27
28
27
28
28
29
26
26
26
29
28
27
32
29
28
26
34
30
28
28
29
28
30
31
27
29
30
31
28
30
28
27
29
25
24
25
23
23
27
28
32
25
28
23
24
28
27
27
32
28
28
27
24
26
24
25
22
23
27
25
28
25
26
27
28
28
27
29
26
27
27
26
26
27
24
27
26
26
28
31
25
24
24
24
25
29
29
25
26
27
26
27
25
28
27
31
27
27
28
27
25
27
30
27
26
24
27
27
25
26
29
28
28
31
28
28
26
28
27
25
27
27
25
29
28
27
26
29
28
25
24
28
28
29
29
28
28
25
27
23
27
24
25
28
29
24
27
27
27
23
27
28
30
27
26
27
28
27
26
27
23
28
24
26
23
27
24
24
27
26
27
27
28
25
21
26
26
23
27
27
26
23
22
26
24
24
23
24
23
25
28
26
24
23
27
24
23
24
29
24
27
24
25
29
27
25
22
22
26
23
26
26
26
26
25
26
25
29
24
25
29
25
24
25
25
26
25
25
27
26
27
27
26
28
27
26
26
25
24
25
27
27
22
26
26
24
21
24
28
27
22
23
26
25
28
25
29
26
25
24
25
24
25
26
23
26
21
24
25
24
23
24
24
28
24
23
24
24
24
25
25
23
25
23
27
25
25
24
24
22
26
25
24
19
25
25
24
24
26
28
25
25
25
26
23
23
23
26
25
26
22
29
26
25
26
30
27
23
31
30
28
26
27
25
27
25
29
23
24
26
23
26
26
25
28
27
27
27
28
29
27
30
33
25
27
27
25
27
30
27
29
29
32
27
28
26
32
28
27
28
31
30
27
30
30
27
27
27
27
30
27
27
29
28
32
28
28
30
23
29
26
28
27
27
34
32
31
24
28
26
26
29
35
28
28
29
29
25
24
27
28
28
29
29
29
27
31
29
27
25
26
25
23
27
32
27
29
29
30
27
29
33
29
34
32
31
32
31
30
31
31
29
27
27
27
29
27
28
30
29
30
25
29
26
27
26
24
25
23
25
27
25
24
19
27
23
24
26
23
25
25
24
24
24
24
20
25
26
25
25
21
28
24
25
27
25
24
26
25
25
24
31
24
25
24
21
24
23
24
25
26
23
23
26
24
25
24
23
23
20
24
23
23
26
31
24
25
25
25
26
26
23
25
25
24
26
26
25
23
24
23
23
24
27
26
24
27
24
24
25
23
27
22
22
23
24
24
25
26
24
27
25
26
24
25
25
24
26
25
26
26
24
26
26
23
25
27
26
24
20
24
24
27
26
22
27
25
24
24
29
23
24
24
23
23
24
22
25
24
24
23
21
23
25
26
22
22
28
27
24
25
24
25
24
25
23
29
25
25
24
25
23
24
23
24
25
25
26
25
27
24
23
25
24
28
25
25
24
25
24
23
26
30
22
24
23
25
25
23
26
23
25
26
24
25
24
23
26
24
25
22
26
27
27
25
25
24
26
22
21
25
26
24
28
24
21
28
24
24
24
28
26
20
27
25
24
22
24
28
23
25
25
26
26
28
25
28
24
28
24
27
25
23
28
24
25
24
23
28
28
23
25
23
28
27
25
24
26
26
27
28
23
26
27
27
24
26
23
24
26
25
25
23
28
24
26
25
25
27
25
25
27
26
25
25
26
25
26
23
26
27
26
27
26
23
26
23
26
24
27
25
27
23
21
23
26
26
24
25
26
26
27
28
30
26
24
26
22
25
25
33
24
26
29
24
25
25
26
26
25
31
26
29
29
26
26
28
27
24
24
24
28
26
24
23
25
23
25
23
25
24
27
25
29
25
25
26
25
35
30
24
24
24
28
24
25
25
23
26
26
28
31
31
26
28
27
30
31
27
28
28
36
29
27
29
28
25
27
27
29
24
29
24
28
29
26
25
25
26
24
28
24
27
25
25
24
25
30
29
26
26
29
25
28
27
25
24
25
24
26
25
24
24
25
25
26
28
30
27
28
22
26
22
28
25
27
24
28
29
28
27
24
24
30
27
26
27
28
28
24
24
26
27
26
27
22
25
25
31
29
26
26
26
28
31
29
31
27
27
27
29
31
28
27
27
28
27
27
26
23
25
24
27
24
29
24
26
27
25
25
27
23
27
25
22
24
25
20
20
23
19
23
23
23
24
24
26
24
25
23
26
27
23
25
26
27
27
24
26
24
24
24
26
27
26
24
25
25
26
25
23
27
24
26
24
26
28
24
25
29
24
24
25
23
26
22
25
28
25
24
25
30
29
26
25
25
24
25
26
25
25
25
26
22
25
25
22
26
26
23
25
25
25
24
23
25
31
25
25
25
27
23
26
22
27
27
25
27
29
26
29
27
31
28
27
27
26
26
28
25
27
27
27
28
26
26
29
29
29
29
28
28
29
27
24
24
26
27
25
25
29
29
31
26
31
27
31
27
28
30
33
27
29
30
31
25
30
27
27
26
26
29
26
25
24
26
25
26
27
28
27
27
22
26
20
23
24
26
25
20
22
26
27
26
24
25
25
24
26
26
27
28
26
24
24
26
25
27
25
26
26
23
23
23
28
24
22
24
27
23
23
26
24
27
27
25
25
26
24
24
27
21
26
26
27
29
26
28
25
27
30
34
23
27
23
25
25
27
25
24
25
24
26
26
26
28
26
27
22
27
24
25
23
25
23
27
25
24
28
23
25
23
25
24
27
25
28
29
25
24
26
28
31
28
29
22
27
27
27
25
25
22
25
25
27
28
27
31
28
25
30
27
25
28
31
26
28
24
29
25
26
25
27
27
26
26
29
28
29
28
28
31
29
26
28
29
30
29
29
25
28
28
26
23
26
25
29
25
26
28
27
25
24
29
30
27
24
27
27
25
31
26
25
24
26
25
25
25
31
28
25
26
27
22
25
24
28
24
22
25
30
26
28
28
29
25
25
27
27
21
24
23
25
27
25
27
28
22
23
23
23
23
26
22
20
24
23
21
23
28
23
22
23
23
21
23
24
23
24
25
21
24
24
25
26
25
25
27
24
28
28
28
25
25
28
27
28
27
28
26
25
26
26
29
27
26
27
25
28
28
31
28
28
28
33
26
29
30
27
28
27
29
29
28
28
31
33
30
33
31
31
31
27
28
27
27
28
29
30
32
27
30
41
39
30
35
28
28
31
33
30
30
28
29
28
32
30
24
26
27
30
28
24
24
24
29
24
23
24
25
25
25
25
34
29
29
28
26
26
24
28
26
26
23
24
26
22
29
24
24
24
29
22
23
23
26
23
26
25
26
25
23
24
24
21
24
26
25
23
24
21
23
22
23
28
24
27
22
24
24
26
25
26
25
26
24
20
20
29
23
25
27
26
24
25
24
25
27
22
24
24
27
26
28
27
27
24
27
26
24
27
26
26
23
29
26
23
25
29
21
24
25
23
29
25
22
22
29
21
26
30
28
27
28
27
28
26
27
27
28
26
25
28
27
26
25
26
27
29
26
23
22
26
26
25
25
26
25
21
24
27
26
27
26
28
27
28
28
25
26
27
29
24
28
29
25
26
24
26
24
25
26
26
25
26
26
22
24
24
28
27
24
26
27
26
26
30
26
27
25
25
29
26
26
29
28
26
26
26
26
25
26
26
27
27
26
26
25
26
26
24
27
24
25
25
28
25
24
27
25
28
27
30
28
32
26
27
28
27
31
29
31
26
26
29
29
25
27
30
27
28
30
25
25
29
26
26
30
27
28
24
25
26
25
24
28
27
25
26
29
28
26
32
29
25
26
26
27
28
26
26
27
27
27
29
26
26
27
28
34
27
28
26
27
27
24
26
23
26
24
22
25
28
25
26
26
26
25
27
27
28
25
25
21
28
23
26
27
28
25
26
28
26
23
25
27
30
25
25
25
32
27
27
27
27
24
27
24
27
22
24
24
25
26
25
25
20
25
25
24
27
31
24
27
25
30
27
27
27
29
26
28
27
30
26
28
26
26
24
31
29
33
35
27
33
27
23
25
31
26
23
24
27
26
25
29
26
24
26
30
29
28
26
28
25
24
26
23
29
27
25
24
25
24
25
21
27
22
25
23
28
27
27
24
27
26
25
26
26
28
26
24
27
24
22
23
21
30
27
23
26
25
24
26
24
25
25
24
24
25
22
27
26
22
28
19
24
25
25
27
27
24
24
28
24
26
21
22
27
25
23
26
29
27
24
25
28
26
26
24
28
27
32
24
25
28
29
27
26
25
26
27
31
23
25
26
26
24
25
25
29
25
24
30
26
28
30
31
29
31
27
28
27
25
27
26
24
25
24
25
24
28
25
30
24
25
25
26
23
26
23
26
25
24
25
25
26
27
25
26
29
26
26
25
27
26
26
26
28
24
26
25
29
26
24
25
28
23
25
25
27
24
25
23
28
25
26
27
26
28
28
25
26
27
26
27
25
26
27
25
23
32
26
23
27
26
25
26
27
24
25
27
28
28
27
27
26
26
27
28
25
29
29
27
29
24
28
30
31
24
28
26
29
29
31
31
28
32
31
30
31
26
29
29
30
38
30
28
28
27
30
29
31
32
29
29
31
27
34
28
28
27
28
29
27
26
29
30
26
30
25
26
26
28
28
28
27
26
28
24
28
25
26
26
23
26
24
26
29
26
23
26
24
24
24
25
27
28
23
25
27
24
24
25
30
24
30
28
28
26
29
26
27
26
24
25
24
26
25
24
25
28
30
29
26
27
27
27
26
28
28
29
26
26
28
27
23
27
27
27
28
26
30
27
26
25
26
27
27
28
27
26
26
27
29
23
25
27
25
27
24
28
27
26
26
28
26
24
25
27
28
28
25
27
25
24
24
26
26
26
26
28
25
27
25
28
23
21
25
28
28
27
26
29
28
25
30
30
25
27
31
28
28
27
27
27
24
23
27
24
24
23
27
27
26
25
29
25
24
25
28
25
29
28
30
25
29
30
24
24
22
29
26
26
24
25
23
26
26
24
27
27
26
31
25
27
27
32
25
24
25
29
29
26
26
29
29
24
29
27
26
28
28
26
28
26
25
23
24
25
23
24
24
26
25
23
26
24
28
24
25
24
27
24
24
31
31
29
31
34
30
27
29
31
25
26
26
33
26
27
27
28
30
25
26
25
26
26
25
25
21
26
23
25
26
28
26
25
25
27
28
25
24
28
28
24
24
26
25
24
24
25
26
22
23
23
26
24
28
26
29
26
25
26
28
23
25
28
24
26
24
25
26
27
23
26
26
26
26
27
27
27
24
30
25
27
26
32
24
24
25
26
26
27
28
27
32
27
30
31
27
25
25
25
23
27
26
26
26
26
27
28
27
29
28
29
27
30
28
27
25
27
28
24
27
29
27
25
28
28
27
25
30
30
27
29
28
27
25
27
30
28
26
24
27
26
26
26
29
26
29
27
26
27
27
27
27
25
27
30
25
26
24
26
29
26
25
31
30
27
31
29
27
28
30
27
32
26
29
30
29
30
29
30
26
28
30
29
28
27
28
25
31
29
27
28
24
26
25
27
25
27
25
29
28
24
29
28
24
26
26
26
24
26
25
26
25
24
24
26
24
24
26
27
26
25
27
25
25
26
25
23
23
22
25
29
22
22
23
22
23
23
23
26
24
26
23
28
29
25
25
26
29
26
29
28
27
27
25
29
26
26
28
29
29
29
26
28
28
27
24
31
27
26
26
28
28
25
28
31
25
26
26
28
25
29
25
30
29
27
29
26
22
27
25
29
26
25
27
27
24
25
26
27
27
28
25
28
27
23
27
27
26
27
28
29
28
26
29
24
24
26
26
29
26
24
28
32
28
27
25
28
28
28
26
30
26
25
26
31
27
29
27
27
26


==> images/figures/comparision_result_folder/saliency_all.txt <==
45
45
44
36
45
38
42
45
47
38
36
39
41
42
49
40
55
60
52
53
51
39
44
42
43
44
43
56
60
40
54
53
56
44
39
44
61
41
42
50
62
56
58
44
52
48
50
59
54
47
74
56
47
52
49
64
53
65
65
71
70
55
70
66
63
69
62
71
84
74
76
59
67
56
68
72
89
71
61
75
77
44
64
72
60
39
91
76
63
78
91
73
74
86
69
80
68
73
37
47
41
49
57
82
46
64
48
43
53
59
47
41
67
61
53
41
51
49
30
58
51
61
46
28
65
40
35
38
47
43
41
52
47
47
41
44
49
43
35
58
51
70
63
50
51
35
36
37
23
38
50
34
44
48
34
44
57
83
66
58
79
65
94
101
71
144
89
92
103
127
108
87
66
84
69
37
77
75
73
85
72
71
88
76
73
70
94
97
99
102
102
93
107
104
77
109
116
75
71
64
91
71
39
78
83
71
70
41
55
36
69
60
59
86
75
49
44
31
39
24
55
56
30
55
46
49
31
50
31
48
47
33
31
31
41
31
32
41
43
30
47
49
33
52
72
52
77
52
70
70
75
88
79
69
85
84
53
84
82
51
70
71
66
121
70
56
49
68
58
64
37
80
91
118
48
52
65
88
53
57
73
92
84
109
64
48
93
71
63
52
49
59
37
39
50
49
53
28
94
49
38
62
38
99
47
63
83
36
65
45
58
46
43
43
43
47
44
46
24
26
35
47
80
53
35
52
25
38
63
60
87
105
77
114
142
99
127
83
100
78
43
36
34
24
45
44
48
44
81
46
56
28
25
33
48
27
36
34
24
25
43
43
33
42
37
32
34
23
25
33
42
24
24
32
24
24
37
23
23
48
46
49
62
51
52
34
44
45
53
43
38
24
52
59
57
32
25
24
24
42
33
43
32
24
23
36
45
36
36
25
43
53
44
53
59
57
59
36
55
66
66
52
56
53
43
47
47
37
35
37
37
23
24
33
24
47
58
76
101
98
125
104
170
176
121
113
94
126
119
45
74
76
74
101
76
71
79
67
57
83
59
64
24
59
57
71
70
35
95
46
35
81
63
102
81
114
84
66
135
128
114
127
144
125
131
114
151
132
153
179
167
164
199
229
218
86
253
136
149
153
124
96
97
144
117
179
162
121
125
158
212
211
178
62
83
82
83
129
95
123
84
53
107
111
83
38
85
81
85
78
94
76
65
96
102
39
85
87
76
108
110
92
55
100
71
58
76
90
103
95
84
58
82
101
68
85
71
58
90
104
84
90
83
84
84
94
66
67
88
72
80
69
86
134
83
174
121
132
105
177
111
90
129
129
157
177
173
111
186
189
190
237
206
208
159
192
143
130
54
152
131
110
149
127
135
39
101
57
55
73
54
192
85
85
40
54
24
62
74
56
82
115
81
109
132
58
23
65
38
63
233
155
128
109
136
62
99
85
99
209
204
97
90
176
172
158
162
152
54
148
199
193
183
139
154
123
172
63
119
238
211
193
203
171
164
170
205
146
87
173
137
190
122
151
136
183
110
85
145
229
151
211
303
226
217
188
239
211
292
175
194
183
152
174
177
211
321
338
212
143
224
146
171
91
112
170
93
214
248
140
284
91
262
159
111
244
242
254
94
67
71
70
140
182
202
122
155
167
155
200
119
160
242
195
184
147
213
204
179
298
181
108
161
168
173
154
159
138
154
141
173
122
96
91
73
67
67
71
92
67
83
116
175
101
212
264
225
345
298
290
311
401
311
270
219
222
262
252
198
311
268
202
250
212
149
194
340
299
322
334
269
199
287
195
218
217
218
215
261
266
229
168
243
168
221
170
188
301
118
182
89
94
93
115
118
138
94
52
116
91
115
67
48
106
123
142
71
114
80
46
129
223
118
215
176
153
167
246
183
152
48
114
104
152
111
156
78
151
156
110
46
79
92
45
48
24
25
67
47
73
69
80
62
24
55
23
24
47
49
109
48
150
132
94
69
46
25
49
25
48
111
72
97
55
109
77
54
48
23
46
77
106
171
142
85
108
232
200
240
183
319
218
125
268
214
222
268
325
226
194
238
220
268
197
234
197
127
279
313
138
170
119
156
187
284
292
318
279
249
232
205
346
326
270
266
139
289
245
247
265
137
165
102
106
101
135
130
125
182
198
181
233
232
159
99
177
131
176
217
142
113
164
136
106
50
81
139
156
127
119
154
165
161
138
136
166
110
114
106
200
180
255
148
213
274
233
238
215
282
408
207
285
179
226
309
263
295
316
122
276
215
316
248
239
166
128
165
108
104
134
236
209
140
85
159
156
153
146
212
378
127
209
207
69
134
212
175
184
121
116
125
150
181
135
144
165
152
92
71
90
74
115
93
84
85
57
116
117
120
56
122
182
119
24
149
181
205
85
104
65
125
122
89
185
183
90
130
150
142
211
135
290
243
154
227
147
214
141
142
146
158
298
255
224
223
211
203
144
179
160
148
155
261
324
204
116
104
122
129
113
55
55
55
117
88
59
24
84
56
55
89
56
55
117
86
83
56
23
55
24
23
24
55
84
23
24
24
24
23
24
24
23
24
24
24
23
24
24
24
58
23
24
24
56
24
24
24
23
60
58
23
58
58
92
58
85
85
87
86
85
95
84
83
145
59
93
53
55
54
55
54
85
114
124
125
88
173
126
160
133
56
83
148
154
59
150
127
85
90
92
93
89
88
84
90
118
128
133
131
87
151
112
23
55
23
24
55
56
60
83
76
54
78
23
24
24
24
24
52
53
53
57
53
92
54
53
53
82
88
86
124
127
53
24
84
167
23
85
56
88
137
176
197
145
220
133
192
191
236
175
156
177
153
102
95
133
168
110
164
122
86
154
278
239
187
148
147
152
168
95
154
216
266
279
88
90
88
83
118
91
24
138
25
88
57
24
24
216
120
210
87
256
252
282
125
224
57
225
61
120
88
24
136
24
150
23
85
54
56
25
24
102
99
107
219
327
315
286
397
286
328
248
189
308
239
177
154
141
23
65
65
55
59
100
89
93
131
176
63
129
101
101
162
132
151
116
146
138
182
207
274
174
175
101
164
70
24
63
24
59
58
59
58
124
87
124
24
161
23
87
88
88
23
25
53
23
23
24
23
23
24
24
76
23
25
24
23
24
24
56
91
87
57
23
23
24
60
24
23
58
23
23
24
24
23
23
23
26
23
23
23
58
92
91
218
121
255
127
228
95
94
127
348
91
283
129
244
58
57
26
66
90
86
101
119
80
203
166
122
192
240
192
298
242
100
160
182
344
155
127
89
361
184
56
402
246
259
230
205
63
288
143
123
230
255
164
198
236
390
366
324
343
136
103
161
94
229
282
314
159
204
443
210
422
312
129
161
216
214
228
266
183
201
206
219
66
225
203
158
292
391
347
329
359
260
156
212
236
228
231
135
227
266
208
102
96
59
94
100
213
142
132
136
74
136
135
152
127
23
116
111
107
155
138
173
333
185
207
252
168
66
183
23
147
111
139
63
140
100
221
211
128
203
164
59
164
61
23
64
104
174
161
173
132
187
175
194
302
149
254
256
209
140
148
198
277
167
101
328
145
122
235
684
259
212
276
264
256
213
189
217
232
166
70
24
66
165
24
243
266
205
416
279
272
245
392
349
385
341
412
432
314
469
488
375
306
305
192
213
143
270
248
288
250
369
368
248
401
299
288
409
482
320
303
494
300
279
491
405
326
225
426
381
300
248
322
245
334
144
226
184
100
102
102
151
180
105
99
137
24
61
62
24
25
59
270
24
166
259
152
87
24
135
140
300
86
128
146
298
192
191
264
303
323
374
213
74
229
194
73
125
129
182
150
130
90
93
140
118
97
185
150
92
129
81
150
120
238
70
81
74
124
295
122
125
293
215
231
316
234
207
244
127
280
139
69
123
168
247
162
169
175
83
172
74
170
130
127
234
88
97
157
197
214
162
241
235
262
350
163
77
194
362
605
535
319
120
211
70
119
67
174
277
134
118
252
81
114
83
87
24
70
24
24
25
24
101
118
23
24
23
159
67
70
67
71
24
23
24
24
69
131
146
66
24
222
24
164
315
203
163
435
523
268
363
262
256
273
293
185
115
68
88
115
202
114
209
76
25
110
123
126
204
116
238
266
277
348
203
275
195
326
425
232
440
453
649
149
406
25
70
313
233
272
319
382
69
213
233
301
236
181
216
196
117
116
75
23
118
66
68
180
23
139
141
23
160
70
160
352
212
326
304
396
372
226
284
330
333
219
260
293
352
177
198
156
241
67
126
249
503
159
164
202
117
125
113
344
280
190
185
426
416
384
483
530
603
504
489
516
463
491
257
495
274
328
300
186
162
265
202
231
208
69
150
25
23
24
24
23
74
25
23
24
23
24
24
24
118
77
127
131
81
118
135
128
135
83
135
102
24
23
111
117
23
112
69
69
111
198
272
212
210
221
147
263
188
142
273
296
276
129
114
154
317
268
359
166
365
168
381
271
403
355
335
415
437
300
443
449
472
441
465
349
425
362
359
236
344
311
326
260
392
399
572
469
409
366
196
389
402
328
546
588
328
363
388
301
224
279
435
386
621
446
667
430
278
674
596
686
758
860
566
656
579
752
628
483
477
541
389
298
525
496
330
247
458
431
348
364
252
267
287
267
259
213
216
174
148
264
374
222
279
310
307
343
643
387
479
522
506
580
402
475
527
357
400
476
546
543
459
519
464
300
77
186
191
244
88
134
189
243
301
213
204
439
394
236
273
383
605
466
352
360
264
268
457
366
317
434
289
150
250
525
266
278
173
124
133
126
170
185
336
330
347
272
604
428
492
541
543
589
542
698
300
673
410
606
564
615
466
713
491
264
439
447
524
25
417
326
236
371
486
140
347
291
256
203
147
133
77
25
23
74
128
24
25
74
24
126
182
251
169
168
124
338
131
248
345
138
292
302
293
412
538
214
387
293
317
179
371
359
296
197
121
148
230
264
350
79
142
134
251
367
128
197
297
190
299
120
391
342
75
240
77
177
175
181
24
24
130
247
312
281
272
167
227
347
228
327
333
131
281
230
334
410
232
260
246
338
231
333
221
146
276
155
262
163
356
263
352
359
282
224
504
330
367
363
317
359
157
364
240
451
636
534
325
441
456
78
94
384
238
465
369
253
455
402
598
539
408
282
368
167
590
306
293
144
362
317
310
431
356
320
259
430
138
607
525
510
469
372
588
368
257
264
274
237
424
466
318
231
215
379
320
243
331
358
416
379
314
269
323
438
483
463
634
489
529
600
522
431
551
458
551
457
507
312
499
391
410
196
510
544
412
276
212
302
248
261
313
255
432
441
200
266
299
183
254
133
350
352
306
241
188
136
189
79
300
413
190
302
273
307
312
234
307
325
260
406
367
365
465
428
77
134
143
190
139
79
84
491
415
526
283
362
166
459
383
150
268
293
383
219
349
392
331
271
260
314
225
267
257
262
259
383
142
135
243
192
78
139
190
78
137
24
246
83
247
141
133
79
245
130
135
140
137
373
25
194
78
78
138
23
80
91
138
153
206
345
84
81
89
23
87
83
25
24
83
141
143
198
95
78
81
135
135
24
24
137
482
112
193
202
200
222
231
211
216
125
209
413
136
224
542
483
444
443
358
622
301
703
522
835
196
528
503
432
275
389
167
245
186
182
335
662
427
180
255
181
333
314
629
244
93
382
94
388
303
329
259
449
395
197
243
381
335
473
331
180
238
234
365
102
106
169
246
320
237
305
175
242
253
230
25
297
262
362
158
91
164
369
309
234
242
230
247
383
283
615
457
651
685
452
390
651
431
388
623
574
569
444
310
379
224
167
293
388
167
354
356
356
222
349
303
172
343
300
342
173
23
227
155
90
159
85
98
156
89
24
24
90
24
183
220
153
337
294
497
444
404
482
420
410
355
754
295
495
424
418
388
235
476
304
326
523
427
290
91
242
185
24
86
237
194
156
154
342
494
406
279
514
340
504
506
398
865
637
419
539
728
829
566
637
743
181
543
320
433
449
330
246
422
402
264
189
303
453
567
220
462
360
505
93
551
131
553
175
424
264
196
297
228
163
218
304
462
183
345
437
251
445
462
425
560
366
484
355
304
101
222
277
416
373
379
346
243
254
273
363
170
24
24
99
172
229
155
523
159
537
338
632
192
175
91
489
234
291
154
217
369
501
551
430
203
357
336
295
288
186
174
240
350
426
87
216
23
23
24
24
86
118
222
157
150
271
215
334
279
302
412
527
273
219
23
168
24
96
171
150
221
23
87
101
415
441
678
217
158
492
553
573
639
445
559
672
627
729
690
853
987
895
853
691
397
491
208
164
152
90
89
225
24
154
23
88
89
156
161
89
436
199
23
91
109
268
322
140
316
198
193
212
209
153
87
88
88
156
233
155
223
347
90
290
95
359
305
225
88
218
87
217
90
87
88
89
25
23
23
23
24
24
23
24
24
24
24
25
24
23
24
24
23
24
24
24
24
23
25
26
90
24
24
24
85
151
220
91
236
310
167
89
239
24
274
149
88
24
165
24
175
90
23
87
24
24
91
314
24
24
23
24
23
23
23
24
149
87
89
90
90
24
24
23
246
88
180
94
99
164
248
108
115
105
423
92
154
318
122
255
356
171
94
89
112
272
186
169
303
98
224
99
159
97
248
88
226
101
24
26
309
119
340
99
396
237
154
293
197
389
152
174
237
89
234
102
204
23
91
24
96
161
170
99
369
164
162
292
165
92
94
92
97
100
170
97
173
182
246
173
438
484
442
256
286
208
163
222
495
650
661
470
287
627
330
360
167
402
422
574
425
609
641
580
534
218
481
96
517
327
263
493
283
112
348
304
302
178
263
135
188
452
246
258
348
581
370
480
537
583
558
362
438
435
174
870
1027
549
656
861
416
543
373
673
318
257
302
174
158
163
238
105
169
240
170
249
237
173
102
105
171
263
322
190
248
220
247
252
407
459
561
445
563
442
439
439
292
355
229
249
315
325
718
542
412
509
491
672
613
501
412
485
592
461
492
93
526
506
553
267
378
315
24
24
206
111
243
403
104
25
93
100
169
89
25
24
24
24
92
223
242
163
155
91
223
93
163
160
171
315
245
160
164
94
179
97
298
96
92
327
239
266
327
291
391
186
96
109
160
24
24
24
24
158
88
24
250
172
353
390
519
676
24
605
99
24
278
252
187
93
24
175
94
92
23
24
24
215
133
25
275
599
222
160
123
159
110
333
24
165
25
205
309
512
193
331
97
102
146
105
107
311
194
180
99
255
372
262
458
392
378
320
363
269
275
404
237
188
98
235
280
95
111
178
234
329
25
100
186
91
101
23
165
369
305
269
409
686
246
270
269
360
346
180
308
173
166
24
24
92
24
23
23
23
25
23
24
95
25
23
24
23
23
24
24
24
92
25
23
165
23
24
92
24
24
100
119
296
107
242
100
327
181
270
290
246
393
373
118
182
468
233
515
382
163
309
230
297
162
90
163
25
414
199
385
238
285
168
168
490
255
479
253
330
479
516
556
511
25
249
253
24
94
177
243
581
591
679
357
375
404
499
459
210
257
269
440
283
408
197
480
328
348
463
309
324
171
255
316
165
188
23
369
162
24
234
233
23
96
238
170
237
163
92
368
165
164
94
251
159
96
159
159
163
228
169
514
219
95
100
102
181
102
97
180
263
232
100
24
98
485
166
23
95
24
171
97
24
184
176
96
24
24
24
101
98
104
248
109
170
311
112
183
189
337
432
333
207
104
194
255
113
114
117
180
113
24
25
105
24
162
560
225
514
611
728
650
611
584
814
672
661
323
309
449
510
240
336
340
156
427
93
148
163
382
255
98
185
247
96
243
24
239
269
486
94
468
451
700
473
837
486
700
518
733
661
930
665
679
808
759
584
890
709
368
605
500
482
640
744
473
833
546
968
597
551
562
468
475
506
319
340
507
168
99
353
200
183
275
188
290
281
480
266
380
444
524
98
246
355
304
375
449
497
697
663
737
679
592
769
667
828
444
599
569
504
704
626
661
581
720
442
793
1025
420
331
587
488
594
450
357
556
481
562
589
168
270
711
277
289
205
113
97
107
24
268
105
490
188
500
546
186
118
116
23
288
245
581
188
330
333
808
796
24
414
402
523
255
249
609
531
535
652
513
286
606
404
318
803
860
268
615
927
679
543
390
622
706
365
365
930
781
525
667
681
1045
935
706
789
1012
1040
832
979
946
657
786
492
721
764
932
786
962
807
613
511
275
429
848
600
505
918
787
405
889
579
323
261
496
574
267
797
657
795
953
804
800
451
279
644
357
491
585
685
555
542
301
540
481
552
565
679
592
514
606
572
433
197
291
464
587
452
765
388
199
178
292
25
110
111
104
24
454
500
833
728
472
1084
530
1021
1294
977
954
813
677
1103
764
1062
836
1062
889
1011
797
747
1007
1102
1096
1018
1188
807
680
576
490
807
811
938
774
786
869
852
914
590
388
659
184
636
418
346
427
214
268
341
268
106
556
310
469
335
138
215
348
466
758
524
656
474
525
574
540
467
446
457
292
308
303
425
273
105
187
271
256
355
279
24
240
217
23
100
25
324
221
412
212
306
101
23
104
107
24
24
119
243
207
364
180
24
106
24
109
380
410
436
533
553
616
623
803
648
885
870
1225
1004
690
710
815
780
563
418
703
647
852
368
679
608
692
637
880
661
561
515
1032
724
664
609
295
702
704
353
564
683
780
524
205
447
407
449
310
574
187
548
186
480
341
330
121
188
578
354
491
278
391
531
561
542
557
391
290
655
526
309
381
311
543
201
377
191
280
284
189
116
24
267
24
24
130
381
111
26
24
107
104
108
104
200
283
24
24
279
309
115
272
405
144
124
378
131
132
127
197
355
207
116
196
277
468
372
686
620
128
223
318
663
385
340
192
587
118
386
190
658
305
140
153
335
554
604
463
293
519
260
254
490
159
118
146
110
335
127
429
469
517
372
278
105
271
211
298
294
118
24
102
23
104
24
391
24
187
369
622
468
287
288
197
291
118
353
276
596
230
191
210
288
201
526
120
300
367
197
191
328
206
425
219
914
292
276
699
532
413
555
299
23
313
649
578
1030
910
284
747
150
750
289
276
410
142
149
154
152
162
158
153
163
150
157
353
159
161
508
168
171
175
278
163
149
25
435
164
273
400
302
403
284
154
408
291
403
274
533
532
153
910
139
147
176
274
272
287
441
296
177
276
151
268
267
154
155
149
24
143
24
24
24
24
25
25
285
27
26
27
26
163
273
412
308
25
387
131
136
23
137
24
24
137
148
150
154
407
142
147
271
481
273
506
271
272
373
360
263
262
253
400
24
292
24
139
141
249
254
243
263
691
646
795
654
646
140
247
349
499
483
141
253
286
370
700
468
457
457
578
253
362
363
133
262
262
398
153
274
402
373
244
454
741
256
247
926
1024
791
356
505
385
136
354
353
690
245
255
253
143
367
261
268
360
134
145
135
23
464
339
468
576
775
586
578
347
468
473
450
285
483
369
414
271
267
337
24
295
131
148
368
245
235
138
538
597
249
297
24
26
302
179
343
129
122
134
129
331
124
330
231
460
291
24
133
24
136
144
150
229
24
24
24
24
128
126
24
24
24
129
125
129
128
121
223
548
367
360
281
229
127
228
222
328
423
541
129
132
328
123
148
143
325
238
333
129
337
341
228
521
349
337
332
126
123
361
277
463
460
340
25
119
127
25
25
24
138
24
119
124
118
119
285
24
297
24
24
24
24
246
24
25
420
130
24
24
24
24
26
24
24
134
123
213
765
123
123
24
133
23
133
127
134
24
24
24
24
215
24
24
24
345
280
23
256
118
25
23
24
23
154
169
317
136
381
138
239
23
122
228
142
232
121
123
150
119
260
409
436
137
432
510
323
483
556
696
968
824
814
706
1020
1521
1021
962
849
763
340
212
511
439
523
158
365
130
149
248
140
468
373
377
243
296
390
313
408
311
214
212
322
328
322
318
313
222
220
24
24
24
117
23
24
24
123
117
122
24
25
24
220
331
227
317
429
221
234
325
421
324
324
362
329
337
498
361
569
326
713
189
737
629
805
632
508
264
838
449
585
696
794
686
795
599
462
870
943
773
1043
922
992
1054
615
782
599
775
702
748
644
760
881
555
792
652
245
1009
523
609
918
713
910
611
992
1156
959
593
702
987
1017
1288
934
775
988
724
1185
1003
1026
943
1076
1057
643
1036
939
767
961
807
763
941
737
968
921
806
751
902
494
719
947
734
737
852
812
805
640
699
874
213
118
307
512
134
423
534
1185
804
736
633


==> images/figures/comparision_result_folder/saliency_feature_extraction.txt <==
25
28
26
24
24
28
27
25
24
26
23
24
25
24
27
26
23
23
23
23
23
23
23
23
23
23
22
23
22
23
22
22
22
24
22
22
22
23
22
22
22
23
22
23
22
22
23
22
23
24
26
25
23
22
24
22
22
22
23
22
22
22
22
27
26
23
23
23
23
23
23
24
23
22
22
24
22
22
22
23
23
22
23
22
22
23
22
22
24
22
22
22
23
22
23
23
24
23
23
22
23
23
22
22
23
28
22
22
22
23
23
22
22
23
23
23
22
23
22
22
22
23
23
22
22
23
22
22
23
24
22
22
23
24
23
22
22
24
22
22
22
24
23
22
22
22
22
22
22
23
22
22
22
22
23
22
22
22
23
23
22
22
23
22
22
22
23
22
23
22
22
23
22
22
22
24
22
23
23
23
22
22
22
23
23
23
22
22
23
22
22
22
24
22
22
22
23
23
22
22
22
22
22
22
22
24
22
23
22
23
22
23
22
24
22
22
22
23
23
22
22
22
23
22
22
22
23
22
22
22
23
23
22
22
22
23
22
22
22
23
22
22
25
24
23
22
22
23
22
23
23
22
22
23
22
23
22
22
22
22
23
22
24
22
22
22
22
23
22
23
22
22
23
22
22
22
23
22
22
22
22
23
23
23
22
22
23
22
22
22
23
22
22
22
22
23
22
22
22
23
24
22
22
22
23
22
22
23
23
22
22
24
23
22
22
22
22
23
23
22
22
23
23
22
22
22
23
23
22
22
22
23
23
22
22
22
22
22
22
22
23
22
22
22
22
22
22
22
22
24
22
22
22
23
22
22
22
22
23
22
23
22
22
22
22
22
22
23
22
22
23
22
23
23
22
22
23
22
22
22
23
24
22
22
22
23
22
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
22
23
22
22
22
22
22
22
22
22
23
23
22
22
22
23
23
22
22
22
23
23
23
22
23
22
22
22
22
23
22
22
22
23
22
22
22
22
24
23
22
22
22
24
22
22
22
24
24
22
22
23
22
22
22
22
23
22
22
22
22
23
22
22
22
23
22
22
22
22
23
22
22
22
23
22
23
23
23
24
22
22
22
23
22
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
22
23
22
22
22
23
23
22
22
22
22
22
22
22
23
23
23
22
23
22
23
22
23
22
22
23
23
23
23
22
22
24
22
22
22
23
23
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
23
23
22
22
23
23
22
22
22
23
22
22
22
23
22
22
22
22
23
22
22
22
23
22
22
22
22
22
23
22
22
22
22
22
22
23
22
22
22
23
22
22
22
23
22
22
23
23
23
22
22
22
23
22
22
22
24
22
22
23
22
22
22
22
22
22
22
22
22
22
24
22
22
22
23
22
22
22
24
22
22
22
23
22
22
22
22
23
22
22
22
23
22
23
23
23
22
22
22
22
24
22
22
23
23
22
22
22
23
22
23
23
22
23
22
22
22
23
22
22
22
23
22
23
23
22
23
22
22
22
24
23
22
22
23
22
22
22
22
22
22
22
23
23
23
22
22
23
22
23
22
23
23
22
23
22
30
22
22
23
24
22
22
22
22
22
22
22
22
23
22
22
22
22
23
22
22
22
23
22
23
22
24
23
22
22
23
24
22
22
22
23
22
22
22
23
22
22
22
22
22
22
22
22
22
22
23
22
23
22
22
22
22
23
22
22
22
27
22
23
22
23
22
22
23
24
22
22
22
23
22
22
22
23
23
22
22
23
23
22
22
23
22
22
22
23
23
22
22
22
23
22
22
22
23
23
22
22
23
22
22
22
23
22
22
22
22
22
22
22
22
23
23
22
22
23
23
22
22
22
27
23
22
22
23
22
22
22
22
24
22
22
22
23
22
22
22
23
23
22
22
22
23
22
22
22
23
24
22
22
22
23
22
22
22
22
22
22
22
22
22
22
22
22
23
23
22
22
22
23
22
22
22
24
22
22
22
22
23
22
22
22
24
22
24
22
23
22
22
22
24
22
22
22
23
23
22
22
24
22
22
22
22
23
23
22
23
23
22
23
23
22
22
22
22
22
22
22
22
23
22
22
23
23
22
22
22
23
23
22
22
23
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
23
22
23
22
23
22
22
22
23
25
23
22
23
22
22
22
24
23
22
22
23
22
23
23
23
22
22
22
23
22
22
22
23
22
22
23
23
22
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
22
22
22
23
22
23
22
22
22
24
22
23
22
23
22
22
22
23
22
22
22
24
23
22
22
23
23
22
22
23
22
22
22
22
22
22
23
23
23
22
22
22
23
22
22
22
23
23
22
23
22
22
22
23
22
23
23
23
22
23
22
23
22
22
23
22
22
23
24
22
24
23
23
22
22
22
23
22
22
22
23
23
23
23
23
22
22
23
23
22
22
22
24
23
22
22
23
22
22
23
23
22
22
22
22
23
23
22
22
23
22
22
22
22
22
22
22
22
23
22
23
23
23
22
22
22
22
23
22
22
22
24
23
22
24
23
22
22
22
23
22
22
22
24
22
22
22
24
23
23
22
23
22
22
22
24
22
22
22
23
22
22
22
24
23
22
22
23
22
22
22
24
22
22
23
23
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
23
22
23
22
23
23
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
22
23
22
22
22
23
23
22
22
22
23
22
22
22
23
22
23
22
23
23
22
22
22
24
22
22
22
23
22
22
22
22
23
22
22
22
23
22
22
22
22
22
22
22
23
23
22
23
23
25
23
22
22
22
23
22
22
22
23
23
22
22
24
23
22
22
23
22
22
23
22
22
22
22
22
23
22
22
22
23
22
23
22
22
23
22
22
22
23
22
23
22
23
22
22
26
22
22
22
22
23
23
22
22
22
23
22
22
22
23
22
23
23
23
23
24
23
22
23
24
23
22
24
22
22
22
23
22
22
22
22
23
22
22
22
23
22
22
22
22
22
22
22
22
23
22
23
22
22
23
22
22
22
23
22
22
22
22
22
22
22
22
22
22
22
22
23
22
22
22
22
23
22
22
22
22
22
22
22
22
23
24
23
22
24
22
22
22
22
22
22
22
22
23
22
22
22
24
23
23
22
22
22
22
22
22
23
22
22
22
24
23
22
22
23
22
22
22
22
22
22
22
23
22
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
22
22
23
23
23
23
22
22
22
23
22
22
22
24
22
22
22
23
22
23
22
22
23
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
23
23
22
22
22
22
22
22
22
23
22
22
22
23
23
22
22
22
23
22
22
22
23
22
22
22
25
22
23
23
23
22
22
22
23
23
22
22
22
23
22
22
22
24
22
22
22
23
22
22
22
22
23
22
22
22
24
22
22
22
23
22
22
22
23
23
22
22
23
23
22
22
23
23
22
22
23
22
22
22
22
22
22
22
23
23
22
22
22
23
23
22
23
24
22
22
22
22
23
23
22
22
23
22
22
22
23
22
22
22
22
22
22
22
22
22
22
22
22
23
22
22
22
22
22
22
22
22
22
22
22
22
27
22
22
22
23
22
22
22
22
22
22
23
22
22
22
23
22
23
22
23
22
23
22
22
22
24
23
22
22
22
23
22
23
22
23
22
22
22
23
22
22
22
22
23
22
22
22
23
22
22
22
22
22
22
22
22
22
22
22
22
24
22
22
22
23
22
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
22
22
22
22
23
22
22
22
22
28
23
23
22
23
22
22
22
23
23
22
22
24
22
22
22
22
23
24
22
23
22
22
23
22
22
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
23
23
22
22
22
23
22
22
22
22
22
22
22
23
22
22
22
23
23
22
22
24
23
23
22
23
22
22
22
22
23
22
22
22
22
22
23
22
25
22
22
22
23
22
22
22
24
22
22
22
23
22
22
22
22
23
22
22
22
22
22
22
22
23
22
22
22
23
23
22
22
24
23
22
22
23
22
23
22
23
22
22
22
23
22
23
23
22
22
22
22
22
23
22
22
22
22
23
22
22
22
23
22
22
22
24
23
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
22
22
22
22
23
22
22
23
22
22
23
23
23
22
22
23
23
23
22
23
22
22
22
23
22
23
23
23
22
22
23
23
22
22
22
23
23
22
22
23
23
22
22
22
22
22
22
22
22
22
22
22
23
23
22
22
22
22
22
22
23
22
22
23
23
22
22
22
23
23
23
23
23
22
23
22
23
22
22
23
23
22
23
22
23
22
23
23
23
23
22
22
23
22
22
22
23
22
22
22
23
22
22
22
22
22
22
22
22
23
23
22
22
22
22
22
23
23
22
22
22
23
22
22
22
23
22
23
22
23
23
22
22
24
22
22
23
23
22
22
22
23
22
22
22
22
22
22
22
24
23
23
22
22
23
22
23
22
22
23
22
22
22
22
22
22
23
22
22
23
22
22
22
23
22
22
22
22
22
22
22
23
23
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
23
23
22
22
24
22
22
22
23
22
22
22
25
23
22
22
23
22
22
22
23
22
23
22
23
22
22
22
23
22
22
22
23
22
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
22
22
22
22
22
22
22
30
22
23
22
22
22
23
22
22
22
22
22
22
22
22
24
22
23
22
23
23
23
22
23
24
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
23
23
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
22
23
22
22
22
24
22
22
22
23
22
23
22
23
22
22
22
22
22
22
22
22
23
23
23
22
23
22
22
22
22
22
22
22
23
23
22
22
22
23
22
23
22
22
23
22
22
22
22
22
22
22
23
22
23
22
22
22
22
22
22
23
23
22
22
23
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
23
22
22
23
23
22
24
23
23
22
22
22
23
23
22
22
23
22
22
22
24
22
22
22
23
22
23
22
23
22
22
22
23
22
22
22
23
22
22
23
22
22
22
22
22
22
23
23
22
23
22
23
22
23
22
22
22
22
22
22
22
22
22
23
22
22
24
23
23
22
22
23
23
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
23
22
22
23
23
23
22
22
23
23
22
22
23
22
22
23
28
22
22
23
22
22
22
22
23
22
22
22
22
23
22
22
23
22
22
22
23
25
23
22
22
22
23
22
22
22
23
22
22
22
22
23
22
22
22
22
23
22
22
22
23
22
22
22
22
23
22
22
22
22
23
22
22
22
22
25
22
22
22
22
22
23
22
22
24
22
22
22
22
22
22
22
22
23
22
22
22
22
23
22
22
22
23
22
22
22
22
24
22
23
22
22
22
22
22
22
22
22
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
22
22
22
22
22
28
22
22
22
23
23
22
22
22
22
22
22
22
23
22
22
22
22
23
22
22
22
22
22
22
22
22
23
22
22
22
22
22
22
22
22
23
24
22
22
22
22
22
22
22
23
22
22
22
22
23
22
22
23
23
22
22
22
23
23
22
22
22
22
22
22
22
23
22
22
22
23
22
22
23
22
22
22
22
22
23
22
22
22
23
22
22
23
23
22
22
22
22
24
22
22
22
23
22
22
22
23
23
23
22
22
23
22
22
22
23
22
22
22
23
22
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
22
23
22
22
22
23
22
23
22
23
22
22
22
23
22
22
22
22
23
24
23
22
23
23
22
22
23
22
22
22
23
23
23
22
22
22
22
22
22
23
22
22
22
22
23
22
22
22
23
22
22
22
23
23
22
22
23
22
23
22
22
24
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
22
23
22
23
22
23
23
23
23
22
23
22
22
22
23
22
22
22
25
22
22
22
23
22
22
22
23
22
22
22
23
23
22
22
22
23
23
22
22
22
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
23
22
23
22
23
23
22
24
24
23
22
22
23
23
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
22
22
22
22
22
24
22
22
22
23
22
22
22
23
22
22
22
23
22
23
22
23
22
23
22
23
22
22
23
23
22
22
23
22
22
22
23
22
22
22
22
22
22
23
22
23
22
22
22
23
22
22
22
22
22
22
22
23
23
22
22
22
23
23
22
22
22
23
22
22
22
22
22
22
22
22
23
22
22
22
23
22
22
23
22
23
22
22
22
24
22
22
22
24
23
22
22
22
22
22
22
23
24
22
22
22
24
23
22
23
22
22
22
22
22
23
22
22
22
23
22
22
22
23
23
22
22
22
22
22
22
22
23
22
22
23
23
22
22
22
23
22
22
22
22
23
22
22
22
23
22
22
22
24
22
22
22
24
22
23
22
23
22
23
22
23
23
23
22
23
22
22
22
23
22
22
22
22
23
22
22
22
23
22
23
22
24
22
22
22
24
22
22
22
23
23
22
22
23
22
22
22
23
23
22
22
23
23
23
22
22
23
22
22
22
22
22
22
22
22
23
22
22
22
23
23
22
22
22
23
24
23
22
23
22
22
22
22
24
23
22
22
22
22
22
22
22
23
22
22
22
22
22
22
22
23
23
22
22
22
23
23
22
22
23
22
22
22
22
23
22
22
22
22
22
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
22
22
22
23
22
24
22
22
22
23
22
22
22
22
23
22
22
22
24
22
22
22
22
22
22
22
22
22
22
22
22
23
22
22
22
24
22
22
22
23
22
22
22
23
23
22
23
22
23
22
22
22
24
22
22
22
23
22
22
23
23
22
22
23
24
23
22
23
23
23
22
22
24
22
22
22
23
22
22
22
22
22
22
22
23
22
22
22
22
22
22
22
23
23
22
22
22
23
22
22
22
23
22
23
22
23
22
22
22
22
23
22
22
22
24
22
22
22
22
22
22
22
23
22
22
22
22
22
22
22
23
23
22
22
22
22
22
22
22
22
23
22
22
23
23
22
22
22
22
22
22
23
22
23
22
22
22
23
22
22
22
23
22
23
22
23
22
22
22
22
22
22
23
23
22
22
22
23
23
22
22
23
24
22
23
23
22
22
22
23
25
23
23
24
24
22
22
23
23
22
22
23
22
22
22
23
22
22
22
24
22
22
22
23
22
23
22
23
22
22
22
22
23
22
22
22
22
22
22
22
22
23
22
22
22
22
23
22
22
22
23
23
22
22
22
22
22
22
22
22
22
22
22
22
23
22
22
22
22
25
23
22
22
22
22
22
22
22
22
22
22
22
22
23
23
22
22
22
23
23
22
22
22
22
22
22
22
23
22
22
22
22
23
22
22
23
23
23
22
22
22
23
22
22
22
23
22
22
22
22
23
22
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
22
23
23
23
22
23
22
22
23
23
27
22
22
22
22
22
24
22
22
23
22
22
22
24
22
22
22
23
22
22
22
22
23
22
22
23
23
22
22
22
23
23
22
22
23
23
22
22
22
23
22
22
22
23
23
22
22
22
23
22
22
22
23
22
22
22
23
22
23
23
22
23
22
22
22
23
22
22
22
23
22
22
22
22
22
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
22
22
22
22
22
23
22
22
23
22
22
22
22
22
23
22
22
22
24
22
22
22
22
22
22
22
22
23
22
22
22
23
23
24
23
22
22
22
22
22
23
22
22
22
25
22
22
22
23
22
22
23
22
23
22
22
22
23
22
22
22
23
23
22
22
23
23
22
22
22
23
23
22
23
23
22
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
22
23
23
22
22
23
22
22
24
23
23
22
22
22
23
22
22
22
23
22
22
22
23
22
22
23
22
23
22
22
22
24
23
22
22
23
22
23
24
22
23
22
22
22
23
23
23
22
23
22
22
22
22
23
22
22
23
23
22
23
22
23
23
22
22
23
22
22
22
23
22
22
23
24
22
22
22
24
22
23
22
23
22
22
22
23
22
22
22
22
23
22
22
22
23
22
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
22
23
22
22
22
23
22
22
22
23
24
23
22
22
23
22
22
22
23
22
22
22
22
23
22
22
22
23
24
22
22
22
23
22
22
22
23
23
22
23
23
22
22
22
23
22
22
22
22
22
22
22
23
24
22
22
22
24
22
22
22
24
22
22
22
24
23
23
22
23
22
22
22
23
22
22
22
23
22
22
22
23
23
22
22
22
22
22
22
22
23
24
22
22
23
23
22
22
22
23
22
23
22
23
22
22
22
25
22
22
22
22
23
22
22
22
23
22
22
22
22
23
22
22
22
23
23
22
22
23
22
22
22
22
23
22
22
22
23
22
22
22
23
22
23
22
23
23
22
22
22
22
22
22
22
23
24
23
22
23
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
24
22
22
23
23
23
22
22
23
23
22
22
23
22
22
23
23
22
22
24
22
22
22
23
22
22
23
23
22
22
23
22
22
22
24
23
22
22
23
22
23
22
23
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
23
23
22
22
23
22
22
22
22
22
22
22
23
23
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
24
22
22
22
22
23
22
23
23
22
22
22
22
22
22
22
22
22
22
22
22
23
23
23
22
23
22
22
22
23
22
22
22
23
22
22
27
23
22
22
23
23
22
22
22
22
22
22
22
23
22
22
22
24
22
22
22
23
22
22
22
23
23
22
22
22
23
22
22
23
22
22
22
22
23
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
24
22
22
22
23
23
22
22
23
22
22
22
23
22
22
22
24
23
22
22
22
23
22
22
22
23
22
22
22
22
22
22
23
23
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
23
23
22
22
22
23
22
22
22
23
23
22
22
23
22
22
22
24
22
22
22
23
22
22
22
23
23
22
22
22
24
23
22
22
22
22
22
22
23
22
22
22
23
22
22
22
23
22
23
22
24
22
22
22
23
22
23
22
23
23
22
22
23
22
23
22
23
22
22
23
23
22
22
22
23
22
22
22
23
23
22
22
23
22
22
22
23
23
22
22
23
24
23
22
23
22
22
22
23
23
22
22
22
23
23
22
22
22
22
22
22
23
22
22
22
23
22
22
22
23
22
23
23
23
23
22
22
23
22
23
22
23
22
22
22
23
22
22
22
22
22
22
22
22
23
23
22
22
22
22
22
22
23
24
23
22
23
22
23
22
22
22
22
22
22
22
22
22
22
22
22
22
23
22
22
22
22
22
22
22
22
22
22
22
23
22
23
23
22
23
22
23
22
22
22
23
22
22
22
22
23
22
22
22
22
22
22
22
23
22
22
22
22
22
23
23
23
23
22
22
23
22
23
22
24
22
22
22
23
23
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
23
22
22
22
22
22
22
22
22
23
23
22
22
24
22
22
23
23
22
22
22
22
22
22
22
22
23
22
22
22
23
22
22
22
22
23
22
22
22
23
22
22
22
23
22
23
22
23
22
22
22
22
25
22
22
22
23
22
22
22
23
22
22
22
22
22
22
22
22
23
22
22
22
23

